The Strength of Regolith and Rubble Pile Asteroids

We explore the hypothesis that, due to small van der Waals forces between constituent grains, small rubble pile asteroids have a small but non-zero cohesive strength. The nature of this model predicts that the cohesive strength should be constant independent of asteroid size, which creates a scale dependence with relative strength increasing as size decreases. This model counters classical theory that rubble pile asteroids should behave as scale-independent cohesionless collections of rocks. We explore a simple model for asteroid strength that is based on these weak forces, validate it through granular mechanics simulations and comparisons with properties of lunar regolith, and then explore its implications and ability to explain and predict observed properties of small asteroids in the NEA and Main Belt populations, and in particular of asteroid 2008 TC3. One conclusion is that the population of rapidly rotating asteroids could consist of both distributions of smaller grains (i.e., rubble piles) and of monolithic boulders.

==> graphics/surface_grains/dia_spin_U1.txt <==
!  DIA.    	   PERIOD     
34.82	85.24
73.38	59.5
68.01	9.6
14.67	8.74
93.62	15.5
12.85	56
41.83	36.7
15.47	18
81.83	30
77.06	15
72.34	27
124.72	30
8.98	8.9
20.08	15.13
9.84	14.88
6.81	4
11.37	24
13.71	24
19.72	14
13.17	26.27
33.17	38
85.49	21
28.62	10
36.93	19
25.77	7
12.86	4.58
29.56	32.79
32.03	8.23
21.16	17.02
32.1	6.83
21.02	26.5
36.95	10.88
62.15	33
24.65	16.39
23.66	37
57.65	14.4
10.37	5
42.01	3.664
82.13	16
22.34	72
69.02	6.8
33.37	12
74.35	32.16
21.4	18.13
17.52	23.2
40.71	20.3
32.08	10
24.51	70
5.48	8
11.83	7.8
20.4	30
14.47	12
10.3	20
17.29	36
8.45	19.5
24.3	12
5.85	24
13.63	12
17.52	2.48
11.69	12
39.51	6.46
27.78	18
35.78	12
9.23	10
23.1	11
8.57	9.976
10.54	27.1
30.36	54
5.93	0.82
8.34	9.66
29.87	25
29.2	5.0158
11.83	36
23.21	2.96
10.54	36.25
12.73	7.88
1.84	12
10.79	15
14.99	24
18.94	15.24
23.1	32
6.81	13.2
30.33	11.6
5.93	20
18.75	27.1
13.26	12
11.84	8
5.71	24
33.54	10.82
14.22	48
10.61	5.894
10.3	24
12.66	24
14.22	12
8.18	7
32.31	4.72
7.82	22.9
8.98	24
51.4	9.6
5.67	5.5
36.63	24
6.56	12
21.07	10.05
34.15	16
7.63	24
14.86	0.11232
16.72	6.6
5.67	9
7.14	24
5.07	3
22.16	12
24.3	9.6
20.21	9.6
8.18	11.85
8.98	170
22.41	6.48
13.66	14.65
9.6	14
34.95	41
33.54	20
10.17	12
16.9	6.2
28.67	7.44
10.13	4
11.03	1.2
49.15	6.712
26.88	3.31
13.55	4.86
16.92	24
10.45	6.83
5.79	20.88
48.7	8
7.82	137
11.35	18.35
18.35	16
36.78	20
30.96	24
13.92	33.8
49.35	28.5
11.03	12
8.3	100
15.26	9.6
6.21	14.4
3.56	12
7.13	9.6
4.94	12
16.05	1.1
2.25	4.9
7.46	7.7
6.81	4.8
8.18	11.04
28.02	4.58
23.21	12.067
1.28	6
55.67	10.44
1.49	3
8.76	24
3.67	6.8
11.03	5.195
2.79	23.3
38.84	30
7.46	23.95
11.03	52
5.93	5
18.64	10
3.74	3.464
7.88	15
11.55	24
5.66	3.2
6.21	5.82
4.42	86.1
14.14	24
3.26	4.3
76.45	400
5.17	1.8192
16.73	1.4
14.64	1.2
6.06	32
22.16	19
8.18	8.9
5.66	12
1.04	6
1.97	3.9
3.42	10
3.67	38.6
6.34	12
8.36	20
13.35	4.6
8.39	18
5.93	9.6
1.95	5.2
10.24	5.0669
11.05	8
10.53	20
2.19	9.05
5.93	24
5.04	16.7
16.05	29
5.17	11.54
2.31	3.1
11.63	3.072
2.99	9.18
5.04	3.5
6.63	24
3.11	1.16
10.61	2.54
4.71	2.727
14.81	2.277
13.81	7.62
11.26	8.6
10.56	4.32
29.13	9.791
6.21	40.32
8.18	24
5.66	24
7.63	9.639
5.93	12
3.92	9.78
6.66	2.81
349.54	12
9.84	24
5.93	2.6425
7.47	9
2.75	1.36
3.07	6.72
13.5	8
3.26	23.24
2.31	7.4
5.41	20
5.93	21.9
6.35	1.3
2.71	10
4.3	13
3.92	4.68
4.03	48.2
3.26	14.7
5.93	2.8
5.41	12
9.67	9.6
5.54	3.6
4.11	8.8
3.26	50.88
1.38	6.15
55.67	6.04
3.74	11.036
2.11	10.02
7.83	19.4
2.06	2.9
5.41	5.93
383.27	24
9.67	12
7.34	20
4.1	2.6
5.03	8.37
3.11	3.53
2.97	30
10.13	3.7
8.82	24
3.42	3.2
7.13	11.52
7.68	2.88
2.21	17.2
3.42	20
2.84	20
6.19	95
9.24	98
2.02	10.07
10.13	10
12.46	27.4
5.28	2.48
6.22	1.37
9.16	7.86
0.45	11.4
3.7	24
3.05	30
410.7	13.5
5.99	3.14
3.26	9.064
3.92	18.75
2.71	14.2
5.39	6.842
9.17	24
3.74	4.81
4.4	3.133
2.66	31.8
2.25	2.52
6.39	2.3651
4.71	8.856
7.46	160
2.06	26.6
5.04	7.2
6.1	14.9
2.38	2.1
4.3	2.88
7.01	13
294.77	6.21
7.68	10
2.77	4.8
2.15	11.111
4.81	7.2
6.36	7.2
7.34	9.7
5.28	5.555
1.63	16
5.93	17.5
5.57	37.5
10.13	46
6.34	11.427
6.1	3.571
7.34	9.731
2.45	2.53
3.89	28.94
9.67	8.693
1.49	9.439
7.01	2.4206
1.88	50
3.66	2.6982
18.43	3.64
1.79	17.5
4.04	2.8
1.49	11.33
1.71	7.22
1.08	17
2.06	15.02
4.39	9.79
5.08	11.44
6.69	2.777
1.88	24.51
1.3	100
61.59	13.94
2.06	240
2.79	19.2
0.543	34
6.07	24
0.94	26
2.41	20
2.02	22.6
3.66	5.8
8.43	15.524
5.32	2.2512
2.71	2.2
6.91	2.38
2.84	5.2
1.2	4.52
1.88	10.5
3.5	7.42
1.79	260
1.93	5.08
6.39	21.67
2.54	32.9
8.05	2.99
3.04	4.9311
3.83	46.9
1.14	2.13
1.22	6
2.1	2.9245
4.01	2.8458
2.47	24
1.71	2.96
2.25	3.6217
1.49	16
4.63	2.94565
2.41	11.251
4.03	5.1
7.34	8.083
2.77	18
2.42	2.4776
4.03	8.8
20.21	4.414
2.1	80
2.47	12.09
1.88	8
1.36	10.07
1.63	18
1.88	9.24
1.36	6.1
3.35	2.91
2.26	19.32
5.57	5.084
1.08	3.691
1.79	19.59
1.79	46
1.49	8.4
3.85	8.25
0.782	29.9
2.64	3.1961
6.69	9
5.83	2.895
2.91	20.631
2.15	18.61
1.79	8
1.79	5.6388
2.79	2.3455
2.3	16.313
2.2	10
1.3	6
4.22	6.35
5.57	21.83
1.79	1.36
4.63	45
0.392	3
0.857	7
0.621	2.6
1.67	5.6
3.1	84
1.42	6.847
1.63	17.4
3.68	5.034
878.06	5.9
4.22	3.256
1.13	4.452
1.49	2.799
2.78	5.3
1.67	30
1.75	2.196
2.53	2.246
2.92	2.24
1.03	6.054
3.92	2.5
2.12	2.774
2.1	2.7985
2.79	220
1.39	10
3.51	3.9
5.57	12
1.94	8.4
2.01	5.743
1.92	46
0.897	58
3.07	3.7
6.69	20.594
3.85	17.735
2.01	11.5
1.28	8.55
3.51	3.8397
2.01	2.8464
2.7	4.2
1.08	12
4.61	4.2
0.63	14
3.25	3.743
2.96	4.436
4.63	6.785
1.13	94
1.92	7.51
2.01	8.8
1.75	45
0.984	3.281
2.43	6.4083
1.18	9.96
0.897	9.25
1.92	19.16
1.24	0.6419
2.02	6.5
3.2	5.791
0.782	2.6
0.782	6
0.566	24
1.05	7.3
4.22	11.634
3.2	2.9
3.2	4.376
3.35	6.246
3.68	30.73
4.85	7.689
1.1	3.788
1.36	5.846
1.08	2.514
1.53	2.6421
3.2	14.791
0.094	3.5
96.28	7.58
3.51	3.032
0.196	2.5
0.1	2.799
30.45	8.4
371.13	6
1.08	2.52
0.45	4.3
0.374	1.42
1.84	13.556
0.984	2.3699
3.92	2.497
0.017	0.12
2.04	5.2737
0.018	8
0.047	0.7
0.039	4
4.85	4.327
0.941	116
0.516	3.366
2.02	1.2976
2.02	3.361
0.621	1.5421
0.897	2.095
2.58	40
0.471	61
3.68	6.3
1.53	0.9086
0.516	6.88
2.54	6.03
1.53	17.26
0.65	15.9
2.22	11.52
0.681	40
0.411	0.34529
0.567	26.5
1.03	18.5
0.41	6.41
1.83	1.4959
0.898	2
0.057	0.23
4.42	2
0.65	2.726
0.078	0.33
0.565	1.32
0.13	1.65
1.28	1.35
0.55	3.17
0.74	1.32
0.18	3.73
0.42	1.21
0.21	1.33
0.09	2.51
0.1	0.79
0.24	1.79
1.17	0.89
0.17	0.73
0.24	2.59
0.32	2.96
0.23	11
0.88	3.21
0.2	5.53
0.72	0.66
0.143	3.03
1.15	2.79
0.09	1.61
0.103	6.39
0.114	10.38
0.12	2.18
0.28	2.44
0.22	3.43
0.21	5.92
0.22	2.22
0.47	9
          	30
          	15
          	12
          	12
54.06	20
68.27	5
74.56	9.292
73.68	150
9.84	17.3558
54.67	24
24.76	10.07
26.78	96
14.03	9.65
48.82	4
25.22	8
8.57	2.2837
24.3	58.8
28.44	25
9.59	11.49
11.83	44
18.71	9.4
6.5	10
5.93	12
4.5	12
8.36	3.19
8.58	10
7.14	3.545
7.13	10.495
32.19	15.02
28.41	12.72
7.82	3.811
8.57	30
20.63	5.04
17.6	21.13
24.49	16.3
12.93	13.2
21.16	8
64.45	17.5
2.74	6.5
6.21	15.8
9.38	6
8.43	20
2.06	2.59
12.46	2.46
2.39	22.4
5.41	12
7.68	12
2.59	4
4.93	2.71
5.08	24.9
7.46	20.67
8.43	160
9.4	4.3
2.84	39
2.25	4.27
5.93	3.8
7.99	8
4.3	155
11.05	23
4.71	24
3.8	5.2
8.46	2.15
4.43	9.4
3.85	2.37
1.63	5.1
1.63	2.698
6.42	6
297.53	6.76
3.92	9.6
10.13	8.38
2.71	150
3.26	4.666
3.92	3.76
4.03	7.8
3.04	17.3
1.13	12.7
1.99	38
1.49	70
2.04	8.74
1.88	10.7
3.04	2.25
4.85	2.4
3.33	2.252
4.2	5.1
2.26	3.06
6.39	4.2057
2.36	119
1.03	5.263
1.96	40
4.63	8.91
5.32	6.68
3.85	61
2.36	5.199
0.68	8.36
0.3	2.536
0.471	38.04
1.3	2.5
2.79	2.974
3.4	18.52
5.08	11.13
1.3	34
1.13	3.481
2.24	4.1
5.83	64
4.03	5.951
1.6	4.6
1.3	3.9904
4.22	6.8
1.49	80
3.26	3.2
2.5	11.84
2.21	38
0.392	19
0.858	7.029
0.782	5.099
0.037	0.030968
0.706	17.8
0.593	2.59
2.79	49
0.818	51
0.941	5.254
0.967	5.077
2.43	6.267
1.98	19.88
0.984	3.0477
0.024	1.7
0.747	3.6
0.179	4.326
1.8	9
1.81	2.29
0.15	1.87
2.03	1.16
0.22	10.32
0.13	3.92
0.28	1.78
0.78	8.29
0.84	4.18
0.4	1.8
0.44	3.61
6.97	24
7.01	8
1.32	7.1
2.24	2.02
1.99	6.38
0.45	0.51
0.24	1.78
0.38	2.46
0.24	4.33
0.8	1.65
0.17	1.3
1.3	3.7
0.15	1.59
0.18	9.21
0.52	3.43

==> graphics/surface_grains/dia_spin_U2.txt <==
35.78	20
86.9	18.048
48.62	12
12.11	6
57.4	14.3
53.53	16.545
29.27	23.928
94.53	14.766
49.17	16.2
45.32	13.2
59.43	20.43
106.52	28.43
106.1	35.98
105.91	6.354
216.1	16.83
92.33	14.14
62.86	17.96
50.98	19.71
95.07	22.62
13.09	6.42
18.51	12.79
64.04	17.56
127.1	34.3
95.03	18.821
76.57	19.2
87.17	19.97
33.46	10.75
38.57	22.3
21.7	9.56
74.04	12.726
26.39	290
98.53	14.35
63.15	13.28
81.63	38.7
43.62	6.737
28.61	14
31.84	27
16.63	11.9404
18.81	2.971
78.5	13.05
30.56	6.3501
72.95	13.52
102.81	8.12
39.81	12.2667
63.43	16.54
43.41	36
81.64	9.2116
87.66	11.7
36.59	11.5
69.81	15.93
80.04	13.024
120.37	14.801
28.77	29.412
27.1	47.5
28.49	21.101
17.21	350
27.94	32.6
25.88	16.46
27.22	15.45
37.53	14.92
19.28	11.92
194.73	8.348
134.22	53.96
127.57	11.732
49.15	16.71
74.32	15.95
62.79	17.83
107.26	11.931
69.87	7.787
102.79	11.919
58.18	24.9751
117.66	11.8
50.15	25.162
65.63	12.88
65.87	19.06
39.87	34.4
89.26	13.17
103.52	16.72
62.82	14.45
26.15	7.4
109.56	35.8
16.67	146
41.22	39
59.75	15.67
54.05	20.892
52.41	1641
80.9	11.197
40.51	12.08
15.03	8.23
23.15	22.31
28.05	7.52
88.11	20.03
52.47	41.3
29.04	10.6
56.42	14.586
19.63	82.9
5.2	73.97
51.95	7.93
75.96	41.4
142.01	9.3959
21.91	11.26
18.75	16.5
63.32	21.6
27.92	7.92
32.47	19.746
48.39	26.8
67.57	12.994
45.27	19.2
39.29	8.8
26.56	19.204
69.17	10.862
81.53	7.51
47.08	25.3
21.53	6.864
53.39	17.772
19.51	6.87
51.3	7.29
78.73	10.099
28.87	11.267
43.41	10.082
27.52	13.308
18.61	16.22
18.16	22.77
71.6	9.44
57.69	8.7819
12.39	5.93
8.58	5
20.71	15.31
75.47	51
58.36	23.2
36.62	34.2
46.3	59.2
73.64	540
70.16	10.46
67.11	27.2
11.31	11.893
40.41	28.8
14.64	18
18.56	8.621
22.03	6.15
35.76	11.32
20.67	64.6
69.74	18.2
66.03	18.074
18.16	21.15
37.6	34.3
25.61	9.7
66.53	8.277
35.76	82.5
77.08	15.61
11.73	12.599
50.54	23.47
25.23	24.64
23.16	9.01
55.57	27.5
29.94	31
25.78	6.3
63.12	14.3
16.46	12
58.29	6.015
19.05	11.989
14.14	29.8
17.85	212.5
25.32	2.94
47.4	16.062
34.89	14.775
35.08	18.54
103.31	56.17
33.08	16
16.09	737
33.05	25.16
33.45	27.83
26	17.6
47.59	17.305
70.06	26.017
30.89	210.6
18.19	20
18.71	14.557
32.44	29.536
73.34	7.4
23.43	5.5
105.19	15.4
50.83	12.6
21.65	15.2
36.81	9.644
28.94	8.28
47.99	14.64
39.96	34.8
27.64	12
41.45	8.03
63.39	9.565
9.8	3.967
10.87	20.52
22.47	6.9
38.84	12.52
25.87	3.525
32.51	29.5
64.72	73.9
34.27	22.98
27.5	16.57
24.23	15.25
26.64	5.28
26.59	9.8
12.46	22.5
101.58	17.1
26.44	18
14.89	2.768
30.59	13.356
35.34	11.6426
14.94	6.97
56.87	17.12
16.33	257
14.78	12.66
21.16	17.2
30.45	31.8
32.94	16.56
25.62	10.4
26.64	4.88
8.57	2.77
28.1	7.8
18.35	660
33.26	24
24.03	43.296
11.14	15.132
33.24	45.8
12.65	10.44
23.72	6.653
20.01	17.37
36.16	6.943
12.1	14.634
54.4	15.75
21.65	13.77
12.97	54.2
28.65	10
65.09	18.22
8.37	11.403
58.88	12.64
27.25	6.7
51.88	17.9
36.69	9.84
50.42	9.38
18.87	10
6.21	25.1
49.56	39.722
36.03	6.4249
32.38	11.6
29.59	19.46
10.31	12.206
57.06	9.52
9.17	8.2166
19.89	32.55
8.57	64.23
36.41	12.5
12.85	6.8
12.85	69.2
10.31	34.34
20.12	15.41
8.04	34
7.14	24
12.68	66
27.38	8.1
14.36	3.44
31.63	22.194
24.76	13.204
10.89	29
34.79	12.57
16.33	81
53.83	12.5
61.98	12.599
22.41	14.11
64.25	19.8
22.41	8.8
79.52	4.285
9.85	29.25
7.82	36
8	10.96
27.92	18
21.34	12
73.83	10.608
23.1	6.325
25.57	23
8.19	28.61
24.31	30.049
19.52	3.139
9.4	78.5
1.8	7.4568
53.94	20.6
34.01	14.4
19.52	25
13.58	15.9
10.69	9.31
29.21	8.88
0.4	4.9
4.95	67.4
11.3	3.082
18.3	18.5
25.44	9.05
2.01	2.8695
11.83	10.223
35.55	47.7
6.27	14.183
18.43	131.3
5.17	4.7
16.71	130
11.03	10.186
5.28	51.89
6.81	2.33
30.45	7.462
19.95	11.1098
2.71	11.5
0.91	40.77
42.53	17.75
34.5	32.52
8.93	4.4
8.37	4.755
10.3	78.2
9.75	10.37
18.92	39.12
30.32	71.3
5.93	3.32
24.3	7.31
5.12	6.443
1.88	2.391
9.41	3
14.22	7.581
40.96	2.769
14.42	34
9.4	22.951
29.33	9.2
13.29	7.567
6.64	24
22.27	5.99
85.11	7.965
8.76	7.445
21.21	31.6
7.63	23.1
27.39	43.41
46.94	37.7
22.56	6.458
24.66	7.78
9.41	3.96
6.01	2.6
29.58	22.8
21.49	27.78
26.63	17.12
16.05	28
32.03	6.7
2.7	5.9
32.09	11.8806
11.91	3.91
18.75	9.05
15.98	8
5.93	2.412
7.13	40
12.09	7.07
12.67	128
7.14	85
9.4	10
30.98	3.974
10.91	13.44
31.04	3.55
35.12	31.72
29.4	11.04
16.33	12.77
15.6	18.54
0.9	8
12.09	8.64
26.64	6.3227
11.94	21.75
10.06	480
5.41	9
19.19	8.0882
60.95	32.4
14.57	11.66
6.51	3.36
7.82	5.98
27.51	10.594
5.98	8
11.03	23.04
38.51	14.683
38.04	6.0888
8.22	24
8.19	800
14.86	21.5
7.47	131.3
28.22	18.72
8.19	17.97
6.81	3.48
13.98	3.45
8.58	24
14.22	6.152
57.98	11.442
12.75	4.778
7.47	80
8.19	10.5
16.81	7.3996
13.42	18.228
8.93	3.26
20.5	15.9
5.66	36.4
50.77	10.8
25.03	7.097
116.24	8.64
29.97	10.589
33.68	11.198
30.59	24.266
22.84	20.3
8.12	10
32.86	15.794
50.04	14.7
41.12	8.33
27.6	8.33
5.16	59.5
8.19	5.08
6.81	12
12.27	15.45
33.86	20.4
12.94	18.147
8.57	11.52
25.94	10.36
37.49	6.676
5.19	6.293
35.12	6.62
23.47	19.61
5.88	17
48.48	22.91
11.55	4.968
7.14	32
0.29	3.58
8.58	7.9184
44.22	9.2
25.44	24.82
11.55	13.68
8.19	321
76.84	8.945
0.88	4.93
15.79	7.7
1.42	3.1944
14.64	8.1216
6.93	3.3423
59.29	9.93
18.43	33.42
7.14	12.7635
75.09	12.96
21.48	27
10.06	5.81
3.74	39
13.38	5.49
16.69	8.9
5.19	2.81
33.54	14.1
12.34	11.9
6.16	226.8
9.84	9.7787
18.64	6.9
5.28	3.57
2.95	27.4
53.07	11.17
30.59	15.32
23.17	7.7
86.26	11.22
7.14	3.3
13.58	11.52
42.23	19.078
6.51	53
6.32	6.5131
15.22	10.635
16.05	5.803
6.65	13.83
27.9	39
15.26	18.5
6.51	29.9
11.55	106.3
7.33	84
6.21	8.488
32.03	4.298
40.33	20
50.77	6.391
1.96	3.5736
7.14	356
53.16	29.31
18.64	7.34
11.83	14.602
5.93	16.47
27.9	16.59
19.3	10.559
6.38	140
5.67	33.53
18.64	10.288
6.64	12.6
5.41	8.96
11.11	20
6.5	30.96
15.33	12.499
8.19	26
4.5	30.84
8.76	7.5668
2.32	6.262
11.62	10.796
8.82	3.448
9.4	5.428
26.4	10.51
7.82	10.115
30.66	6.656
1.08	60
16.24	4.23
2.25	67
9.84	3.563
1.86	3.13
14.22	18
7.82	1069
11.83	3.5163
6.65	24
18.64	2.947
1.13	37.65
14.81	11.682
15.1	11.105
16.33	26.31
0.33	15.1
5.07	69.2
5.93	4.092
58.29	20.03
18.43	8.2
58.29	18.61
36.66	22.08
24.3	34.75
5.17	16.03
9.61	54
8.18	5.199
2.79	4.717
7.29	40.7
9.84	7.83
5.66	10.96
5.41	13.828
16.05	3.4342
8.18	6.05
23.67	53
55.67	11.582
7.82	4.73
9.84	3.866
5.66	11.3
21.73	19.4
7.13	2.725
10.54	81.5
42.65	18.42
8.76	7.5802
64.26	7.323
9.6	12.763
12.16	14.44
14.64	3
35.12	31
4.62	47.32
21.16	6.683
6.21	3.028
6.51	5
4.03	4.56
7.99	13.55
27.9	26
32.056	50
22.09	42.02
7.13	7.6
4.94	15.12
8.43	73.9
6.51	112.4
14.81	6.953
2.11	4.754
5.41	10.377
25.37	12.54
4.3	2.4606
48.48	19.4
3.67	418
1.08	30.39
2.3	6.25
19.26	9.255
2.59	17.5
33.93	13.61
14.64	5
1.26	2.497
3.74	3.1
8.26	38.6
2.3	76
5.17	86
6.82	11.68
4.93	61
1.07	38.52
8.57	30
8.57	8.91
5.79	18
19.3	35.53
5.28	17.9
0.54	2.76
6.96	33.15
4.71	6
4.11	2.831
13.5	9.6
22.68	9.7
11.55	5.11
5.07	250
12.66	4.68
14.64	18.199
6.21	8.066
14.86	24
30.44	21.81
22.16	32.7
5.69	19.855
10.53	103.9
3.67	74
4.22	74.82
0.52	2.69
7.47	5.697
5.93	500
1.56	5.959
6.21	5.2
6.5	20
6.51	3.014
9.84	4.492
8.76	13.49
10.06	4.8
4.3	2.5
6.65	8.221
8.58	6
5.41	6.173
5.31	4.682
4.03	17.14
12.32	8.33
8.76	16.08
21.16	11.24
4.42	29
4.28	3.036
7.82	20
4.5	28
4.42	2.5
8.18	7.309
4.22	4.2432
2.25	4
5.16	16.7
0.49	6.423
6.21	31.61
9.19	96.5
0.79	5.54
0.96	35.9
23.21	17.87
2.95	3.14
7.82	5.475
8.18	3.6
6.5	17.3
12.9	15.3
16.81	11.8
6.06	5.98
5.93	3.866
25.44	9.21
6.35	10
4.71	8.295
2.86	2.34
18.45	17.91
6.35	4.84
0.7	7.283
10.06	34
12.9	7.75
4.3	5.2
15.56	8.91
2.17	24
2.63	14.15
4.22	4.612
5.41	6.538
3.92	4.4
17.6	30
4.18	32.8
1.07	50.6
7.29	2.838
32.03	11.84
7.82	110.95
10.06	9
2.65	3.86
10.53	18.09
7.13	38.29
6.21	3.2
6.97	3.3342
3.05	28.7
5.16	8.8
4.71	410
42.23	18.2
2.82	12.4
4.19	16.7
4.93	10.51
3.26	5.547
23.21	10.704
1.64	226.4
4.93	3.23
11.83	7.66
10.76	12.1
7.29	21.676
5.66	12.84
26.81	2.92
35.12	34.26
6.5	16.747
4.11	5.92
4.5	3.34501
8.97	6.613
4.1	5.4
6.21	28.02
7.63	68.7
6.06	18.3
9.4	25.7
1.24	2.57223
3.26	5
4.71	3.1872
3.92	2.65
11.55	2.671
4.93	12.549
11.03	3.8
3.05	48.6
5.16	5.055
4.3	4
38.51	7.284
3.67	56.6
4.5	21.96
2.66	15.22
8.76	12.854
3.26	7.8
16.05	115
1.38	5.67
4.3	4.4
5.93	3.23
5.16	6.885
1.38	38
10.56	7
38.51	30.64
2.26	310
3.26	2.897
4.94	50
2.36	4.8
18.51	18.2
3.41	9.222
9.24	3.64
10.08	33.58
9.84	2.89
9.34	13.7
4.3	4.636
2.58	7.03
3.05	10
4.3	150
8.01	2.79
9.19	9.488
6.96	13.31
25.19	6.663
8.82	10.13
3.67	13.84
0.625	11
102.22	6.5
4.71	12.8
2.76	178.5
64.19	31.74
1.97	4.9
3.35	173
2.19	128
14.14	4.399
46.3	8.84
4.1	5.789
4.39	2.899
3.26	5.341
4.71	5.015
6.81	3.26
15.33	6.6
11.76	6.56
4.5	6.67
6.21	5.1
17.6	34.14
9.82	3.89
8.76	6.512
3.11	6.5
5.41	5.68
7.01	10.53
5.93	7.22
2.97	3.09
9.24	2.94
4.82	10
8.39	18.446
131.08	9
10.06	2.659
574.81	7.92
3.92	5.21
6.21	12.041
6.66	10.4
9.35	12.57
6.26	101
6.97	2.7
2.43	5.428
0.897	10.182
0.8	2.718
5.04	48.6
48.48	5.72
1.56	2.792
5.41	3.321
3.57	5.58
5.04	33.8
5.93	6
2.47	2.87
4.93	112
5.05	3.46
58.29	13.45
10.61	9.4
48.48	7.84
3	800
2.43	14.56
6.21	3.8
2.84	17.698
4.39	10.414
13.35	3.107
5.93	103
5.79	3.23
4.5	7.8
0.857	10.24
5.17	4.03
13.98	12.45
3.92	3.661
33.54	4.07
3.92	49.94
7.63	5.436
4.82	4.507
4.19	10
3.26	4.533
519.43	8.08
8.43	11.6
4.22	2.4531
8.39	19.1
5.04	5.48
0.681	2.572
3.67	2.7614
4.1	4.129
2.92	20.5
4.82	7.733
5	47
2.36	5.04
8.43	23.02
2.71	10.13
6.19	10.4
4.4	16.4
3.58	3.9
2.32	350
4.3	15.6
1.13	2.24
0.88	2.5162
4.62	35.39
3.26	4.484
4.19	7.305
45.87	26.82
1.4	4.16
2.02	3.299
14.64	11.413
3.74	3.62
13.98	4
2.21	38.9
97.17	7
3.11	4.329
152.59	12.6
5.53	12
11.63	211
3.35	23.8
2.9	19.08
2.2	7
318.8	8.84
4.1	9.06
4.3	3.19
3.2	56.5
1.97	8.58
4.3	4.3437
12.18	3.21
8.05	20.663
12.18	4.99
2.43	140
2.06	9.55
2.79	20.9
235.25	11.7
3.74	6.481
2.43	48
2.71	6.8
3.05	34.59
6.34	9.77
7.77	8.6
3.5	4.39
3.77	32.89
4.61	14.83
6.34	22.049
7.13	9.7
2.47	45
2.36	4.4
3.11	3.16
2.64	9.911
3.92	18.47
3.2	16.07
1.49	5
4.11	4.14
3.66	5.2
8.05	26.17
11.63	3.79
3.41	5.45
2.79	10.48
2.71	6.7
6.21	10.441
908	17.6788
3.26	2.6785
4.5	3.9789
6.17	2.68
5.04	2.46
2.43	48
2.84	6.23
0.818	26
3.2	11.587
1.17	14.98
3.49	12.066
2.06	3.198
23.85	9.72
7	136
3.67	2.651
1.03	43
3.42	18.86
7.3	5.633
5.53	3.333
8.05	3.0244
286	8.12
687.9	14.382
2.59	5.6
7.68	6.01
25.85	26.802
2.3	10.5
6.07	12.2
8.43	4.01
13.98	13.5
7.68	3.63
14.6	200
218	4.43
0.701	7.733
2.79	6.992
0.21	20.463
2.71	6.592
0.43	3
4.83	8
1	2.7
1.86	4.23
3.49	47
2.21	31.79
3.35	2.2431
3.11	5.3
3.77	7.68
2.97	32
2.99	20.19
3.92	5.65
1.93	6.27
6.07	5.6657
1.96	4.9
6.06	8.0467
8.43	2.87
77.89	8.45
2.71	17.4
2.54	46.1
5.39	3.66
6.69	5.3
7.68	7.579
9.67	7.1
7.8	13.6
8.05	5.3
8.82	4.9
3.66	3.202
2.79	11.7
253.24	6.65
2.26	3.97
2.66	19.07
7.01	7.3
0.713	28.1
1.03	3.03
4.22	6.02
8.14	18.18
1.88	8.8
4.2	4.1
3.74	5.6
1.49	10.2
0.26	14.39
3.82	9
2.26	23.42
27.9	6.898
1499.3	10.273
1525.9	13.188
666.08	5.86
5.05	7.4
5.57	4.6
2.36	2.89
2.97	3.08
1.42	6.3
6.39	6
2.21	7.78
2.67	81
8.05	150
0.27	30.4
2.35	2.35
2.79	56.7
4.39	8.7
3.26	29.95
7.34	16.8
5.39	4.25
1.27	38.26
2.66	104.5
1.56	20.1
3.5	5.5
2.06	5.5
2.06	2.9649
2.25	3.33
5.57	15.3
1.71	7.02
1.42	2.872
77.19	10
800.8	4.854
1.45	4.9
3.2	9.7
1.92	5.5
2.06	3.51
1.62	15.67
21.16	3.16
3.2	5.9
5.83	4.23
2700	25.9
0.984	4.766
1.42	3
5.28	28
2.42	15.22
2.21	12.05
1.36	2.6835
1.42	8.71
0.621	3.302
0.493	5.207
5.83	8.8
4.03	5.126
0.452	16.747
5.08	5.019
1.71	2.5811
1.56	7.47
1.63	35
529.08	6.53
0.32	1.99
554.02	6.71
2.84	16.6
265.17	4.71
1.12	2.555
2.71	5.23
1.03	5.231
1.18	6.5287
6.1	11.45
0.897	13.4
0.818	1880
0.136	24
1.46	68
1.63	2.9745
2.25	6.642
2.66	2.9
0.858	3.335
1.63	3.9
3.25	9.132
1.56	5.187
3.2	9.076
0.471	5.01
2.53	9.35
5.57	4.59
1.63	17.08
3.06	5.45
2.3	5.39
1.79	3.24
1.3	6.6
3.51	6.8
3.4	3.9
0.651	6.3
2.36	19.61
0.541	16
737.06	13.42
0.271	7.3
1.14	3.52
2.11	28
1.03	4.6
5.83	9.4
2.91	5
4.22	24.4
6.69	4.5
1.59	11.4
1.79	17
4.03	8.133
0.163	33
0.984	3.2474
1.05	5.1
2.42	6.366
2.1	7.1
0.681	129.5
1.63	4.56
1.56	6.59
0.685	14.58
0.858	6.48
0.41	4.126
10.13	9
1.71	4.024
1.56	11
0.36	19.31
0.33	5.3
0.713	2.5709
4.03	9
2.2	18.1
5.07	8.369
0.31	16
0.24	20
0.24	9.2
0.33	5.46
0.094	1.62
1.03	10.95
120.65	15.8
0.318	7.572
0.149	1.3
0.374	3
0.65	19.15
0.068	4.2
0.047	0.0411
0.057	1.3
0.45	5.12
0.051	1.79
0.142	1
0.857	4.0734
0.326	71.3
0.68	30.33
0.045	18
0.026	0.026599
0.098	0.55
0.054	0.6658
0.03	0.1701
0.09	0.4
1.13	7.2
0.156	29
0.818	9.323
0.25	8
0.094	0.0449
0.054	0.46
0.863	2.3088
0.025	0.55
0.84	2.7
0.086	0.7356
0.782	15.66
0.897	8.452
2.24	9.04
1.36	9.98
0.02	1.1
0.857	2.484
19.21	18.2
0.171	7
220.56	3.4
607.47	4.14
0.007	0.117
0.07	3
0.16	2.424
0.188	20
0.782	52.1
1.7	2.813
0.196	5.69
0.471	2.5561
0.047	0.741
0.3	100
1	5.6
0.259	100
0.009	0.2406
0.108	0.65
0.013	0.0951
0.29	4.96
3.68	5.128
0.003	0.04583
0.621	13.17
0.068	0.4251
0.259	8.545
0.034	1.45
0.098	0.074
0.082	2.4
0.898	5.77
0.259	4.65
0.059	0.2754
0.082	1
0.065	0.03209
0.259	26
0.075	1.82
0.341	3.6342
0.392	8.43
0.311	46.65
0.247	3.251
0.09	0.127
0.047	5
0.297	19.304
0.13	0.89
0.082	8
0.179	6
0.326	8.2
0.149	1.291
0.078	2.294
0.259	38.7
0.005	0.0605
4.95	11.083
1.04	9.28
          	70.7
1.5	6.7
          	5.5
          	6.3
101.03	17.625
82.12	14.244
126.59	15.962
140.69	12.032
85.59	18.263
84.37	11.838
79.46	16.104
46.57	9.434
85.52	5.57
84.85	19.947
39.37	14.15
57.01	13.91
40.06	19.55
113.34	15.851
33.04	20.291
72.68	10.6829
79.92	7.87
87.75	12.891
10.31	414
21.28	15.55
50.53	8.76
91.6	18.61
11.31	66.7
27.06	7.03
11.83	10.117
29.72	39.1
43.75	108.5
24.36	5.95
43.38	31.06
32	44.1
12.98	11.893
34.64	10.228
125.64	10.111
35.56	12.066
55.39	20.39
12.41	18.2
31.24	8.693
39.53	6.167
7.47	74.86
27.49	23.745
10.01	63.641
7.13	138
7.82	118.7
12.39	292
82.72	132.3
9.77	252
17.1	7.93
13.33	28.46
32.25	7.047
25.44	13.29
21.11	80.61
19.79	43.19
26.64	13.931
28.42	13.23
11.55	122
9.85	5.753
24.68	17.994
46.04	7.53
13.06	5.413
66.92	10.416
4.22	2.4969
35.28	5.47
61.04	8.9669
94.63	22.741
114.63	7.69
38.51	42.16
11.98	3.14
41.19	29.64
8.18	18.632
94.9	14.394
48.62	9.31
14.89	7.2298
26.64	17.85
30.05	10.065
8.98	7.188
13.35	6.328
7.46	89.5
10.31	1060
21.06	2.927
50.85	61.55
12.39	12.157
18.35	4.096
5.66	235
35.57	11.2
8.97	8.357
23.99	13.73
18.23	16.22
35.95	11.41
29.21	19.49
10.3	6.0724
53.16	11.312
7.6	72.12
27.9	9.8
116.13	7.082
23.61	6.456
9.71	202
9.85	2.996
6.35	8.28
10.06	7.29
46.3	18.27
9.84	58.21
14.89	6.114
0.818	10.4
18.12	12.58
86.81	10.43
33.06	10.887
8.36	5.6489
11.26	3.2978
11.03	2.89
16.24	6.619
8.76	4.819
28.65	9.81
62.79	38.866
7.13	25.4
7.46	5.913
53.21	27.68
57.85	9.727
55.67	40.09
5.66	3.508
67.81	9.838
18.45	3.657
27.9	6.683
48.48	5.402
57.68	11.355
50.77	12.807
8.98	2.768
33.17	16.43
4.84	111
5.41	9.814
7.82	2.648
12.69	17.9
5.41	10.685
11.3	5.039
10.06	2.9
8.57	3.95
22.86	9.2
11.55	19.04
3.85	3.66
4.03	14.472
5.93	5.78
74.53	18.476
11.03	21.35
3.67	460
4.03	82.6
7.46	9.333
4.71	13.87
9.4	3.1381
5.54	4.468
36.78	13.735
5.41	6.109
5.31	8.297
9.6	2.81
11.55	8.983
5.93	6.489
5.41	4.13
9.4	2.905
14.86	7.51
7.13	21.61
7.13	14.074
28.35	5.11
3.58	3.26
17.6	4.67
4.3	19.76
7.99	17.416
4.5	908
55.67	30.66
7.82	5.322
4.62	7.08
6.21	8.234
65.13	21.52
5.41	5.547
7.28	8.245
7.11	8.861
17	4.378
3.2	4.02
4.03	95.7
53.16	12.7
11.23	3.9456
11.63	7.264
7.3	11.5274
13.58	8.7081
58.29	9.2749
5.79	18.53
8.39	14
4.5	12.67
3.44	10.51
2.71	5.59
3.74	3.679
0.603	2.266
13.98	8.8
4.3	11.389
7.63	4.0625
5.53	7.3
7.65	6.908
3.51	2.8204
5.93	3.906
2.92	63.5
8.57	23.38
3.04	12.251
55.5	78.9
4.1	4.18
10.13	2.7778
5.53	6.2098
11.11	4.613
5.53	3.137
2.97	5.3436
4.6	3.911
2.92	43.6
13.35	5.5865
53.16	19.4
8.39	13.56
2.47	4.933
4.11	2.56
2.66	9.156
3.11	10.1
1.52	4.889
7.99	8.27
4.5	4.011
10.79	4.7089
3.51	546
3.3	5.64
2.26	3.28
4.82	99
7.99	3.099
14.64	12.231
4.03	2.266
3.05	31.1
7.34	8.9
10.08	4.03
7.68	2.816
6.5	3.0084
7.28	2.7791
4.1	6.174
4.3	4.6
2.97	6.7
3.26	6.6
7.01	82
3.33	6.74
7.68	11.7
6.34	14.18
9.24	3.55
4.83	7.46
2.66	2.902
44.22	17.672
13.98	6.2
12.75	3.115
2.02	6.059
3.41	2.73
6.49	7.1
8.05	4.81
1.17	2.84
2.26	6.35
2.26	6.74
5.65	9.913
2.59	4.78
2.41	4.69
4.08	6.44
8.43	4.86
4.22	8.7
3.66	3.05
2.97	6.38
3.35	36.2
2.59	3.0089
2.66	32.49
4.42	28.212
2.59	11.2
1.36	2.328
2.71	40.66
3.04	4.69
7.34	7.53
2.59	5.5
546.42	11.7
3.83	6.03
0.876	9.02
1.71	6.151
0.297	2.605
2.71	3.5
6.1	4.66
0.247	2.67
1.88	5.0339
1.36	3.502
2.21	5.67
3.68	8.3
3.85	2.66
0.471	13.5
0.65	2.664
7.34	16.53
1.92	8.903
0.14	8
0.236	13.408
230.95	7.5
0.018	0.249
0.188	5.6
0.025	0.52
0.082	0.145
0.057	2.5037
0.021	0.07429
0.043	1.48
0.094	0.731
0.03	0.271
0.034	0.15392
0.374	2.624
0.052	0.2179
0.392	4.57
0.113	4
0.031	0.034303
0.011	0.023246
0.011	0.0766
0.13	0.32633
0.023	0.097
0.028	2.35
0.284	14.19
0.326	12.87
36.93	21.1
96.89	38.7
33.99	22.2
115.65	9.78
52.81	26.06
84.75	8.192
30.11	23.93
73.91	23.2
43.51	20
23.92	8.09
32.47	16
74.71	9.17
17.95	6
15.6	80
31.25	28.3
39.74	16.37
19.93	8.94
57.11	17.49
19.63	106
14.22	14
23.55	41.98
21.48	12
26.64	4.78
26.64	3.87
10.31	5.9
2.15	26
20.56	41.7
7.47	12
24.66	23.2
7.46	17.7
19.23	8.8
16.81	6
27.87	12
38.5	17.41
5.66	30.9
4.5	40
11.55	3.22
17.86	12
58.18	26.8
6.65	7.4
36.78	9.6
23.37	7.5
9.17	13.42
8.36	7.6
8.76	136
12.09	7.6056
6.51	20
4.48	3.029
8.19	17.74
16.29	30
58.29	5.319
63.91	9.21
57.56	250
6.51	8.13
7.13	3.219
50.77	336
5.17	69
13.98	6.094
4.94	11.5
6.21	27
6.5	12
4.1	10.18
3.74	5.433
4.74	29.56
1.4	13.04
10.13	32.25
4.6	3
14.64	7.395
5.93	212
12.94	6.758
4.6	10.6
6.5	60
5.11	920
3.58	2.82
5.16	35.3
7.63	2.762
3.74	4.87
6.96	10
4.29	13.62
6.81	3.4
4.93	7.613
2.84	2.87
8.05	3.52
5.29	18.8
3.11	3.8
3.92	6.9
9.67	11.8
6.96	10
6.21	4.79
4.5	5
2.97	11.3
10.05	14.68
8.95	6.2
6.39	2.9
5.79	170
4.64	11.4
11.9	12.6
5.53	2.9528
3.21	2.53
9.15	86
5.79	8.3
3.51	50.1
3.11	450
7.65	3.36
8.57	24
3.07	3.59
4.9	2.49
2.79	59.5
3.41	27.73
6.21	26
8.92	9.7
4.2	4.748
4.03	5.291
4.5	27
5.79	4.6
4.39	41.5
2.79	12.28
7.34	15
8.43	79.3
4.71	3
3.57	24
2.79	193
2.15	5.2
11.11	5.3
3.11	7.24
3.2	82
2.97	11.7
8.43	105
2.32	105
3.11	8.44
3.26	5.3
162.86	5
2.36	9
7.3	3.28
3.2	87
11.11	5.26
2.15	19
4.63	12
5.05	4
3.11	23.18
10.66	4.02
1.08	51
701.41	8.86
153.32	9.76
3.04	98
2.59	2.54
7.01	5.9
2.71	6
8.05	13.8
3.18	2.57
9.03	6.8
1.97	9.2
2.71	5.2
2.8	3.46
4.9	2.84
4.57	3.3
5.32	6.8
5.66	5.7
5.28	8.56
7.01	4.4
1.96	10.2
2.47	2.7775
3.04	6.1
4.42	8.49
2.78	10.95
6.39	6.252
2.22	34.49
6.69	7
3.11	2.6149
2.1	12
3.11	3.04
3.74	100
1.96	7.2
2.15	3
5.32	3.22
1.42	5.458
2.47	2.7065
4.92	12.3
6.39	22
6.39	4.8
6.1	5.4
7.68	15.3
1.42	9.55
1.08	5.61
440.07	8.54
1.05	3.95
1.88	2.75
333.83	13.25
3.72	2.831
1.56	17.1
1.36	6.408
3.92	4.92
2.91	5.681
1523.97	22.48
1.71	3.116
2.59	3.558
5.83	45
3.55	2.5
1.63	14.7
2.53	3
2.01	15.18
0.984	8.06
697.47	5.62
666.08	7.87
38.51	8.32
2.1	11
1.79	14
4.09	7.528
1.58	5.34
6.1	4.6
4.4	5.101
3.85	9.4
1.84	525
1.75	12.3
4.63	4.62
1.18	6.5
4.85	14.9
4.63	12
3.2	3.3
2.31	2.5
6.69	6
0.984	3.143
1.13	10.214
4.42	4.2
3.68	6.76
3.68	3.254
70.08	3.56
1.42	4.466
1.38	5.35
1.46	2.92
1.13	2.27
1.92	5.241
1.08	2.341
2.15	16
4.03	16.8
1.75	2.3274
1.42	3.8
0.713	2.454
0.701	24.1
0.566	17.05
0.984	12
2.54	10
0.516	2.25
1.63	20
3.06	11.48
0.799	6.055
1.76	19.88
1.27	51.6
3.35	5.85
3.68	11.23
0.03	4.5
0.41	22.1
0.062	1.2
0.037	1
0.075	0.527
0.016	0.06363
0.041	0.0447
0.747	5.04
3.85	5.9
0.043	9.4
0.02	0.03181
0.025	0.05305
0.31	4.18
0.17	12
0.08	15.6
0.16	4.14
0.13	2.02
0.22	0.95
0.21	2.06
0.36	2.5
0.19	1.93
0.15	4.04
0.79	9.21
0.47	2.15
0.42	3.46
0.11	3.3
0.53	2.19
0.57	2.2
0.18	2.13
0.16	5.49
0.09	1.48
0.29	12
0.17	5.23
1.07	2.04
0.23	20
1.06	9
1.5	7.4
1.5	3.26


==> graphics/surface_grains/dia_spin_U3.txt <==
58.11	15.89
64.97	17.859
109.79	34.407
124.97	16.37
73.22	13.856
38.33	11.98
66.24	25.253
103.87	10.436
33.71	11.24
53.28	21.91
43.75	26.468
11.08	129.51
55.11	8.17
27.72	10.73
78.17	8.192
19.03	109.87
131.31	31.82
89.45	50.6
33.37	6.87
69.89	7.353
39.94	18.273
125.57	17.573
22.51	19.42
21.78	65.15
29.16	7.588
19.02	9.336
85.95	16.286
45.38	9.47
58.09	8.5751
13.85	41.79
35.66	12.295
62.51	8.526
34.37	11.724
67.57	11.475
21.43	20.918
96.56	52.4
26.86	8.288
10.3	3.464
106.44	35.08
32.03	9.14
33.23	23.94
66.94	9.51
13.61	10.544
34.14	250
43.66	7.891
21.4	12.09
27	7.931
13.95	12.168
38.41	17.424
3.57	2.66
13.26	13.895
62.73	22.44
82.22	1332
58.95	15.64
26.9	5.164
57.23	123.7
80.53	9.746
96.94	11.23
99.39	12.16
58.27	17.56
5.48	3.566
71.38	11.674
64.13	5.7014
57.16	7.554
11.52	25.62
51.05	8.47
46.17	24.6
29.55	13.577
68.59	6.75
12.98	52.92
27.1	10.73
33.23	6.5447
58.29	15.225
29.11	9.365
91.98	30.51
38.08	31.812
5.44	6.536
83.05	8.608
44.22	19.9
44.39	13.5
16.18	2.64066
46.3	15.692
25.73	7.25
16.33	19.14
81.43	29.38
9.34	6.051
43.31	21.982
70.56	93.73
13.88	4.141
164.31	24.49
20.64	10.969
10.31	30.495
43.59	19.035
43.45	12.1923
8.98	6.47
8.18	13.965
53.45	18.635
22.11	7.94
44.22	20.082
39.41	7.1
11.47	8.78
101.62	31.52
22.21	11.05
13.26	5.949
27.04	20.5209
47.6	13.959
9.5	2.9653
25.98	7.95
12.3	740
11.08	5.16
51.16	17.92
9.41	11.159
80.91	16.975
6.97	375
21.86	15.95
8.57	6.105
38.51	17.565
27.67	14.838
30.7	13.64
33.54	7.2786
20.97	8.016
122.65	58.66
33.45	17.49
3.56	4.0501
50.28	15.785
33.81	15.63
34.7	5.896
8.18	8.209
21.16	10.04
7.47	2.70876
22.35	15.795
12.4	16.598
16.35	5.489
59.21	9.0706
25.27	11.063
21.4	9.462
25.86	6.924
22.44	27.01
24.66	5.3846
9.41	5.03
9.4	78
34.57	11.971
11.61	4.986
6.21	2.988
8.58	9.4
17.8	5.012
15.66	8.36
7.14	2.717
29.21	14.12
6.21	150.5
14.91	3.579
13.43	33.62
40	9.956
3.32	159
8.18	2.747
7.13	9.455
9.85	5.49
13.35	114
11.83	5.414
7.47	6.3
15.33	274
8.19	2.8674
8.19	6.905
58.29	7.502
14.89	4.2
7.29	3.06153
5.22	4.68
5.93	5.31
17.91	2.678
9.17	12.53
6.81	11.946
30.83	8.865
12.39	8.338
7.46	15.697
7.82	233.3
5.07	105.7
7.14	3.61
8.19	5.776
19.59	7.05
52.91	9.24
10.3	10.56
11.03	2.729
4.94	4.902
26.64	10.971
5.93	9.93
25.3	24.84
8.97	14.47
11.3	3.2
13.26	47.05
72.02	8.711
29.69	18.79
68.61	40.59
6.81	2.78
98.94	5.71
21.59	8.2421
15.6	6.581
17.86	3.7992
5.67	12.3
6.21	4.78
7.13	5.324
32.03	5.7502
8.57	6.4
22.41	7.919
3.92	3.68
10.06	2.73
25.43	12.22
34.34	6.178
3.66	54.4
17.8	10.63
5.34	4.7354
6.81	13.04
6.5	11.107
4.93	5.251
30.59	40.8
9.24	5.736
7.99	4.7429
11.83	2.737
16.05	38.31
17.86	10.1505
12.69	9.801
11.05	32.042
7.13	7.946
6.5	26.37
9.84	3.39
7.14	7.2573
7.13	8.2618
15.36	10.262
12.81	5.0591
6.64	5.676
4.5	2.95
73.41	9.518
23.21	3.556
18.43	24.26
6.51	5.025
5.17	7.732
4.39	51.9
13.29	5.05
5.16	8.027
66.92	37.56
5.93	3.769
6.35	106
9.84	4.8328
9.6	11.68
3.33	30.21
25.44	7.62
4.62	66
46.3	12.918
6.96	4.5955
10.56	2.894
15.33	10.05
11.55	4.437
6.1	21.05
5.53	4.961
5.66	3.13
12.12	9.69
4.22	3.0416
7.82	11.02
2.54	51.25
4.62	10.278
4.5	2.736
14.54	6.15
17.6	5.496
15.26	5.343
3.92	3.3
7.82	12.6778
7.99	19.229
6.96	3.4
5.79	6.984
3.85	4.574
3.85	5.546
6.5	2.5515
8.76	8.136
3.04	2.4384
10.79	2.546
8.78	7.78
16.05	12.532
6.21	3.1457
4.03	3.934
5.93	11.21
4.93	7.109
6.21	146.8
3.35	81.1
5.79	2.539
3.57	5.17
5.66	10.099
7.63	4.453
8.76	3.9
4.71	3.27
5.16	54.867
10.96	8.3233
12.18	4.4
5.93	7.616
7.46	12.929
7.82	3.2549
6.21	6.13
9.6	2.8431
4.5	2.833
4.3	8.01
5.41	5.531
12.12	3.34
4.73	2.7484
14.57	23.33
7.14	13.835
6.81	3.2483
16.81	4.1629
4.11	4.4017
0.593	7.358
3.35	3.579
7.99	8.9686
64.47	15.82
4.71	3.9428
11.63	3.78
61.13	28.48
5.41	3.2606
5.28	6.8
3.57	7.085
10.06	3.329
30.59	375
20.21	13.55
11.11	10.7
4.93	4.89
5.17	31.4
9.24	4.1694
2.72	33.3
1.69	5.255
7.68	4.951
7.46	5.9908
6.34	18.291
4.1	77.9
3.85	32.492
2.59	2.85
3.41	2.825
27.9	6.9
5.41	3.199
18.37	8.891
5.66	2.84
14.64	10.934
3.74	3.407
58.29	8.69
2.02	13.526
38.51	11.6
6.96	11.653
4.3	6.4233
3.37	3.6594
14.64	8.7
3.74	10.648
5.17	3.323
6.69	3.624
3.92	9.997
8.55	18.703
11.63	13.2
8.18	13.754
5.4	30.5
2.47	2.899
2.71	63.5
4.93	4.846
11.05	4.559
7.28	4.58
4.6	2.427
2.06	2.569
5.17	6.345
2.54	6.18
2.92	204
2.92	37.59
6.96	14.143
2.3	9.3
5.41	12.219
3.57	8.2
2.84	6.1509
6.39	3.63
5.93	32.52
4.3	4.36
1.71	4.132
9.67	3.38
8.39	6.214
3.2	3.32
3.11	9.5
10.13	5.56
8.82	3.62
2.11	230
3.2	7.56
10.13	8.11
3.26	5.432
0.857	5.43
7.65	15.41
2.59	5.887
2.43	57.4
2.11	5.25
2.11	8.76
2.43	3.29687
1.63	3.73
2.43	36.7
2.65	33.273
3.41	33.451
5.93	6.632
2.15	6.3
3.33	10.338
3.5	3.3735
2.92	19.57
5.83	4.6673
1.76	17.728
636.1	7.42
3.35	7.164
2.66	6
6.34	7.178
2.71	4.68
1.56	4.8
2.71	14.19
2.06	4.977
2.84	3.8953
2.15	3.09
4.2	7.905
1.88	6.4
4.63	6.8
1.56	5.672
0.62	2.3886
0.782	5.3
0.507	2.327
1.67	2.328
3.57	3.0132
0.746	8.947
0.593	19.7
0.41	5.568
6.1	4.44
0.259	9.455
1.06	5.554
1.79	4.14
0.985	4.78
3.41	588
1.13	4.495
2.92	31.168
4.63	9.7
0.65	7.664
3.85	19.46
0.471	13.94
0.04	0.5865
0.039	0.228
0.094	0.02221
0.057	0.03646
0.07	0.1383
3.35	8.4
0.08	0.531
0.045	0.87
0.14	0.06248
0.25	1.39
0.065	6.169
0.392	27.2
0.02	0.0565
0.094	8.29
0.04	0.23538
1.64	8.4172
0.341	4.416
0.015	0.0456
0.039	0.0291
0.142	0.312
0.593	3.25
0.118	0.0602
0.027	0.021408
0.094	0.044583
0.078	0.253
0.621	32.4
0.057	7.1
0.196	5.2
0.014	0.05686
0.541	3.033
0.041	0.122501
0.374	5.93
1.08	2.848
848.4	9.07417
512.59	7.8132
252	7.21
468.3	5.342
115	16.8
185.18	7.2745
199.83	7.139
140	12.865
169	5.079
351	27.623
154.46	13.7204
112.77	8.6599
207.64	7.045
152.29	15.028
255.33	6.083
225	4.196
77	12.27048
140.57	11.57
221	7.4432
145.5	8.098
100	8.1655
143	4.148
107.53	12.312
161	8.374
75.13	9.9341
95.15	13.11
118	10.4082
97	15.706
212.22	5.3921
100.15	13.686
255.9	5.53
80.76	9.448
57.94	18.608
96	12.15
103.11	31.9
105.61	9.93
108.35	7.3335
115.93	12.838
163	5.138
107.62	8.91
187	5.988
100.2	13.597
65.88	5.762
70.64	6.422
214.63	5.699
124.14	21.04
136.18	13.178
221.8	11.89
149.8	10.42
99.82	14.315
147.86	7.783
293	5.6304
115.38	9.036
142	7.024
70	4.804
113.24	18.147
112.59	12.463
93.43	9.895
164.8	13.69
59.47	25.208
82.04	11.45
95.39	9.2213
90	9.298
52	8.752
237.26	6.0814
71.82	9.73509
150	14.848
138.13	5.655
122.17	15.797
83.42	35.864
85.9	8.097
44.63	8.297
118.71	17.268
55.91	5.357
183.66	9.969
69.25	9.012
120.6	7.2991
66.47	5.978
67	14.03
119.08	10.943
60.96	12.999
81.37	10.16
79.16	23.562
163	6.875
120.56	16.634
260.94	5.184
204	6.042
140	11.387
120.07	16.509
109.81	6.025
126.42	15.941
140.94	5.982
168.88	7.22
135.94	8.688
170.15	13.82
82.81	35.15
104.45	16.479
69.04	18.127
88.66	27.066
65.84	23.08
83	23.613
91.2	23.74
123.68	8.984
119.08	37.15506
146.59	16.26
222.62	4.844
89.44	13.191
86.09	10.927
134.55	22.072
72.18	31.466
46.14	9.935
99.65	10.7431
79.83	7.241
71.7	12.028
148.71	9.127
41.73	7.78
57.3	11.484
174.1	46.551
206.16	5.55128
81.69	10.685
47.97	10.04
76.36	9.921
43.58	3.968
44.82	5.3672
118	12.7988
188.16	39
118	4.9572
191	5.225
40.44	5.1812
42.63	5.1684
66.57	12.708
123.27	17.196
79.24	8.403
40.14	11.4969
145.42	25.676
45.5	10.101
156.31	20.991
130.8	19.87
55.26	9.764
89.93	22.005
142.38	13.819
151.14	15.071
132.21	18.557
132.51	7.853
97.75	20.664
19.75	26.023
151.13	8.1347
45.58	9.864
65	6.246
170.63	5.9587
184.93	25.224
39.88	7.9597
120.99	22.37
22	15.825
34.25	14.218
81.24	11.033
44.19	7.28
99.1	11.8686
72.63	16.136
104.87	13.66
171	7.226
30.51	4.715
44	13.07
148.39	47.009
33.6	14.537
44.3	13.12
116.69	6.66535
62.43	27.417
154.1	6.163
69.24	5.744
101.17	8.324
120.56	11.2877
35.5	12.323
77.69	11.173
48.26	23.866
106.66	52.23
43.68	80.088
35.43	11.77
66.47	6.455
157.51	21.797
49.99	19.842
131.15	10.67
37.66	22.346
158.33	6.52
103.26	13.625
34.44	6.581
168.42	15.679
85.71	16.521
136.39	8.334
29.18	6.6084
57.16	10.379
121.78	5.2201
128.36	37.394
68.39	3.7474
85.58	23.67
116.25	24.052
48.57	19.489
80.58	14.912
102.23	11.11
57.7	30.098
40.7	14.085
159.94	5.7366
86.65	6.672
143.19	18.365
136.12	10.283
83.01	8.045
24.19	6.835
135.07	5.385
60.33	6.337
40.56	29.842
31.08	18.198
54.66	7.8
87.61	20.283
61.82	9.401
120.49	7.3556
9.3	6.484
93.2	6.6
108.99	24.0055
102.78	19.7
57.61	17.61
86.2	12.333
41.08	29.215
148.49	8.8745
41.46	18.48
103.9	10.64
168.9	15.51
38.9	4.5478
27.99	4.634
79.5	14.38
60.1	16.222
134.43	12.093
79.75	5.0545
28.54	20.216
68.87	10.864
58.01	417.7
63.34	16.664
72.66	15.7095
64.78	10.041
178.6	8.143
94.67	8.29
50.92	8.002
13.77	17.386
23.16	16.809
50.48	9.2276
23.66	11.681
109.3	13.018
52.86	7.648
139.89	7.8
50.78	15.06
57.93	18.787
25.42	3.8548
26.81	17.96
121.66	6.315
27.01	29.69
34.75	6.497
45.72	70.26
11.76	4.348
39.03	6.42
148.06	6.896
52.95	8.545
45.05	9.542
94.37	15.365
67.6	7.605
32.04	1200
33.73	6.902
13.89	13.807
14.97	4.313
31.84	8.93
52.62	10.4227
8.12	4.5385
40.1	4.163
12.4	16.23
80.13	6.8423
54.27	12.253
43	14.381
99.14	12.497
67.75	18.36
49	8.736
54.96	7.902
33	12.07
23.68	7.532
49.96	10.282
96.34	8.392
8.58	5.345
47.77	8.605
18.67	8.169
25.73	6.893
27.13	2.871
70.57	17.5845
35.82	9.46
229.44	29.43
75.72	6.737
93	14.445
26.24	5.932
122.75	10.992
77.83	15.201
40.25	8.0074
158.62	7.361
89.1	12.054
69.31	13.7
59.33	4.65334
63.11	4.6084
38.25	5.974
30.24	8.0062
60.63	6.319
132.27	10.747
94.12	12.371
51.36	4.0529
82.82	7.3812
139.77	4.701
118.35	9.178
39.59	13.29
20.27	7.49
18.75	2.73898
155.17	4.277
23.12	4.83
43.89	5.537
115.76	6.183
141.72	13.83
47.1	16.62
87.81	8.401
27.99	9.156
19.32	5.05
69.61	9.823
60	4.7781
19.83	22.5299
54.64	10.739
187	8.567
95.77	12.97
44.67	6.972
34.91	7.74
91.05	11.664
26.53	4.45
73.19	13.69
120.58	6.572
58.37	4.113
45.52	6.4
91.53	62.35
165.01	9.763
100.51	24.144
114.17	9.516
79.23	8.53
23.74	3.74
19.63	26.391
31.32	16.5
43.34	15.48
49.3	9.136
99.12	6.049
54.44	10.664
49.81	12.283
97.71	8.887
124.9	10.08
49.19	8.789
41.24	202.1
173	9.022
123.57	32.5
76.23	11.344
90.88	19.635
31.95	15.773
76.56	20.73
85.47	5.372
40.69	7.034
34.1	4.671
129.01	16.784
141.26	11.04
208.4	4.775
87.35	19.47
29.74	3.705
17.59	3.63384
69.62	13.577
32.92	7.205
46.9	8.252
23.58	5.27
11.4	26.51
41.49	4.623
59.41	16.133
61.14	8.831
13.6	4.828
70.32	10.446
66.73	11.871
26.68	19.795
163.27	6.214
45.4	15.7413
79.22	9.651
47.76	8.0646
225.31	9.727
11.84	2.8813
20.04	6.812
81.57	8.378
29.32	5.5362
33.69	7.348
35.32	8.64
19.97	6.206
115.4	8.824
69.34	16.33
137	7.113
47.27	9.8007
37.45	8.572
17.68	7.3151
116.76	27.33
72.98	9.43
56.22	16.19
69.37	12.727
31.6	10.63
63.88	17.59
150.13	19.26
139.39	9.02
115.55	7.93
97.16	14.87
51.69	6.488
46.2	51.94
38.81	29.2
30.5	4.62
81.38	13.48
43.35	8.0111
15.98	10.922
105.58	8.1789
105.94	13.546
142.28	52.8
52.99	12.306
57.44	19.4
300	5.131
23.09	5.585
50.15	5.23
106.17	21.851
73.1	7.49
91.12	9.2747
15.63	14.31
48.25	17.962
101.39	8.129
31.62	10.03
71.73	14.198
41.49	9.474
83.42	7.337
15.12	16.706
222.39	9.405
31.18	11.654
32.89	9.382
74.63	10.2482
151.4	8.78
53.77	13.903
41.57	10.069
34.37	10.718
24.44	7.745
111.29	7.2
66.02	10.77
69.68	9.105
37.75	20.555
77.49	17.156
11.3	12.605
95.94	13.7128
37.81	4.293
11.3	5.0887
59.31	11.387
79.79	10.059
24.5	12.012
53.29	5.69
49.63	8.882
27.57	4.587
168.2	12.103
93.41	7.71
86.77	13.209
14.29	126.3
29.63	5.6497
48.21	7.16633
7.46	14.339
21.4	3.676
69.11	10.061
54.01	5.068
82.37	13.67
10.84	2.8881
135.47	7.306
39.78	5.562
51.86	7.35
39.44	7.7465
75.32	9.899
9.11	4.966
109.47	11.801
72.33	10.8903
64.87	9.566
24.83	5.8856
73.32	13.59
64.97	5.5596
25.51	8.3458
19.3	4.9047
56.97	6.977
25.87	4.572
47.91	4.422
18.15	5.297
140.92	102.8
11.65	5.487
27.15	11.776
44.09	14.635
233.23	6.924
100.73	19.353
48.51	27.883
49.72	16.1783
29.99	3.763
57.65	5.899
22.06	4.1167
69.38	11.7554
98.24	11.79
74.29	14.603
65.33	9.875
70.8	6.22
80.69	7.768
33.36	8.2308
71.58	14.161
15.52	32.202
8.97	10.481
7.71	16.582
17.2	2.6627
39.18	12.4886
127.4	31.735
30.39	160.66
53.17	7.035
42.51	15.6652
22.81	21.034
108.87	15.98
42.24	7.92
48.08	5.536
100.88	10.251
49.87	4.294
80.85	12.687
26.8	22.914
31.75	14.283
34.61	10.045
14.54	22.572
97.35	30.982
77.81	7.717
29.19	16.608
42.78	11.61624
51.47	8.452
83.92	11.089
82.01	8.63
10.9	50.44
41.13	6.3127
25.33	7.4
41.38	18.87
14.36	6.425
134.43	8.64
45.9	8.98
90.78	5.925
48.5	14.222
75.4	26.8964
80.14	16.538
26.97	5.0363
12.79	3.3962
15.59	6.075
40.18	9.09
316.62	8.727
28.75	22.027
12.4	2.721
105.52	8.28
39.32	6.998
28.3	11.8
73.06	17.447
2.47	5.801
33.96	8.919
76.07	7.982
35.46	5.436
5.16	3.1305
21.56	3.749
44.02	13.04
32.35	5.07
7.47	5.5783
41.78	8.184
37.69	12.34
88.71	11.374
70.71	7.11
16.66	6.7
44.07	14.13
90.79	64.453
45.6	18.52
53.06	10.23
58.69	17.47
171.71	9.4146
20.57	6.2584
110.5	23.678
62.73	27.367
23.62	9.85
87.62	11.74
36.04	4.552
71.38	7.835
32.09	6.5837
85.48	12.7253
45.07	14.229
71.29	10.72
18.51	57.96
137.08	5.839
31.18	4.8164
15.97	5.9513
29.33	5.892
95.88	6.7514
33.54	6.103
151.17	7.668
64.06	11.659
77.05	11.186
94.4	19.891
12.03	4.08
48.54	8.8882
27.79	6.056
103.29	37.176
24.18	5.848
170.37	10.37
60.73	9.17
28.95	7.399
44.96	8.1755
25.41	4.5463
43.12	8.53
43.69	14.814
14.62	4.464
8.19	4.392
46.84	5.0743
157.19	14.845
32.49	30.631
9.17	15.4142
8.58	4.385
18.77	4.0011
13.26	5.859
30.45	4.421
59.89	10.58
22.29	10.56
49.31	16.35
10.16	3.345
10.98	6.94
19.19	5.9844
16.63	18.35
66.64	13.875
6.21	9.615
19.95	10.366
55.67	5.565
7.07	3.39
35.73	6.7859
28.04	14.827
76	4.116
12.26	9.34
22.7	4.6134
12.39	37.56
13.58	3.003
29.32	9.386
66.85	10.95
14.22	11.3533
24	8.6772
18.67	6.5155
30.04	5.945
28.42	12.266
9.02	5.64
96.29	6.8605
33.48	4.9
90.02	9.001
44.65	5.9314
18.75	9.89
27.33	12.581
76.14	14.115
36.26	4.6897
14.22	24.855
27.69	6.245
14.16	3.1363
58.55	4.93
21.33	14.238
24.33	14.572
116.66	8.73
166.66	6.592
11.31	4.872
76.61	15.922
12.06	4.445
20.62	3.47393
27.65	5.0325
16.73	7.85683
54.34	7.88
66.59	14.13
12.85	3.31016
21.68	4.6222
53.51	8.166
7.93	3.6222
12.79	8.356
11.09	2.9173
87.21	15.57
36.78	6.965
69.21	15.66
44.62	10.063
25.47	7.36
29.21	26.24
15.34	202
12.2	7.042
57.99	7.207
17.65	5.19
7.99	16.492
13.47	5.465
9.44	3.0341
23.43	5.355
12.05	3.234
28.02	61.28
10.79	2.777
63.75	9.614
75.65	18.472
18.23	38.7
26.49	7.267
65.67	15.405
86.19	20.117
31.91	5.778
8.57	3.0126
51.05	9.52
18.38	24.56
31.7	15.26
29.53	10.05
38.23	8.574
47.15	9.47
32.21	10.244
34.04	8.255
38.59	8.998
7.39	5.17247
21.13	10.32
31.93	6.053
23.21	5.636
37.61	7.87
16.44	14.617
8.37	3.832
26.65	3.822
50.74	9.081
31.57	10.2936
15.4	3.153
42.23	5.2906
11.03	6.142
45.47	7.65
38.51	5.636
8.19	2.9107
55.1	33.8
17.75	5.791
9.75	7.7594
18.07	6.057
39.5	8.665
50.19	5.8169
44.97	10.08
47.76	6.284
22.63	7.336
9.4	3.85085
12.97	85
23.28	16.1
37.97	7.3002
41.06	15.8525
9.63	4.23
27.19	6.1961
31.67	5.794
14.09	3.049
12.87	16.44
8.03	2.719
116.73	19.67
31.53	2.78721
45.65	13.036
24.53	7.142
17.92	14.535
39.27	5.1054
6.55	3.03784
22.13	5.1547
78.86	8.5616
41.26	4.02
38.65	18.465
39.02	8.832
13.65	2.946
31.49	11.41
11.31	3.816
26.64	5.367
11.74	3.64808
46.84	12.749
34.8	5.0844
9.99	4.81
7.82	4.6584
25.32	5.568
9.76	5.477
9.35	27.446
27.75	9.77
31.14	5.47
15.6	5.66
8.19	60.99
14.37	4.93115
15.9	3.4154
9.36	4.096
10.3	2.971
19.06	6.863
14.54	4.0125
44.32	6.516
7.99	4.141
48.65	7.9374
10.58	11.444
70.13	10.98
142.82	8.705
126.27	11.6
30.59	4.0791
82.72	14.902
11.35	3.79
31.8	14.0701
12.46	3.4916
56.01	19.308
17.41	2.3661
7.22	6.558
29.19	6.32
39.39	17.769
55.07	9.45
12.39	7.885
29.21	4.7743
23.05	9.073
42.23	8.5001
33.65	15.2616
35.22	9.86
11.5	5.575
20.84	13.395
27.96	7.81
13.94	4.995
10.31	5.5068
15.95	4.097
41.5	12.363
22.37	3.9816
6.12	1265
58.66	11.2907
26.83	4.84
32.58	12.91
21	3.92
17.39	10.636
45.6	12.287
10.79	5.2948
51.55	17.57
41	7.1639
94.1	14.05
8.15	3.359
15.33	6.0851
12.85	5.615
28.65	5.65
30.39	4.90768
27.64	17.19
20.56	188
52.96	13.623
19.82	8.63
25.53	3.6
26.52	5.5841
16.33	6.9541
7.25	2.878
34.45	6.63
25.07	5.18366
23.47	6.267
29.21	4.977
22.5	7.32
85.14	5.878
41.84	7.7478
67.14	7.525
10.54	2.82
43.16	6.028
57.11	13.88
15.24	7.83
36.37	7.932
13.88	25.46
11.26	5.9498
7.82	5.82
58.02	7.048
12.91	2.582
44.22	7.08
30.74	5.207
58.5	19.5
7.47	2.5538
55.17	9.67
15.22	4.877
20.99	15.602
7.65	3.85453
23.04	9.38
18	4.1754
7.82	3.122
71.82	11.41
18.75	8.095
23.35	8.14
32.03	16.97
5.96	5.946
64.59	12.422
29.7	8.87
29.9	6.907
19.24	3.64
41.24	8.4001
7.44	5.9748
7.14	7.3627
18.18	4.325
17.82	24.488
8.54	3.082
6.5	8.67
25.17	11.9432
11	3.08158
29.03	7.23
9.63	3.9338
32.48	5.458
25.49	3.508
20.75	31.151
31.17	4.9
21.23	6.357
28.81	8.7
13.91	8.1202
25.94	12.307
15.44	4.404
37.41	4.797
11.3	6.913
11.83	9.8458
29.49	8.17
62.94	8.87
47.79	12.95
32.18	5.88
27.14	10.756
8.58	9.6602
7.32	4.4121
17.4	4.678
8.97	3.56
21.4	7.5
107.54	9.76
58.84	22.215
36.94	6.1514
32.91	6.6
8.27	8.706
8.73	4.184
16.35	10.489
28.91	11.025
50.77	99.7
30.12	11.28
18.55	6.647
10.3	5.35011
18.46	5.33116
15.94	3.36
18.65	9.957
21	4.451
5.93	34.07
21.86	9.196
8.18	3.25283
7.07	10.438
8.98	5.249
23.21	4.32
9.57	5.83
9.41	5.3202
42.87	9.276
10.8	14.077
13.58	6.321
26.16	7.08
26.43	8.8448
8.19	66.22
18.71	17.2
40.33	7.35
26.46	7.4961
18.38	8.996
16.69	3.8879
12.39	4.302
8.98	3.5495
37.12	9.135
1.27	2.273
67.83	16.405
12.67	6.68
33.53	8.048
9.45	125
7.14	4.5051
4.2	6.1324
21.7	14.88
13.92	3.086
12.97	2.58
13.32	6.731
7.67	3.2011
10.21	5.92
8.62	2.601
12.18	6.1339
38.51	7.062
11.04	2.72
2.5	5.22204
9.05	99.2
22.01	3.438
9.12	4.795
9.71	6.683
36.12	6.5911
17.12	5.864
27.9	4.2397
5.71	5
40.33	6.056
9.6	5.932
30.44	4.861
9.23	6.414
29.07	14.893
30.57	20.456
7.9	2.583
31.53	5.01
13.26	6.809
20.12	8.784
10.31	3.3454
8.58	4.166
11.35	3.268
15.89	3.528
11.3	3.7718
29.21	40.72
8.19	3.1673
20.49	8.99917
7.82	3.3749
4.1	10.1995
33.93	6.3
12.12	7.248
12.85	145
27.13	10.2705
36.53	9.2457
38.67	8.825
19.62	5.1607
14.64	3.1587
20.86	9.114
32.7	21.153
9.59	107.1
8.18	3.314
29.32	7.52
8.15	7.28
5.93	4.939
59.31	11.527
26.99	11.514
9.02	5.1484
9.85	8.6028
18.93	5.87
31.3	6.2545
15.12	21.45
8.57	2.982
8.98	4.8888
23.21	3.837
24.23	4.742
28.47	7.171
9.45	6.775
8.98	4.4486
7.82	2.8219
13.6	2.943
19.85	8.56
17.28	17.45
6.35	5.2896
40.32	6
12.39	3.8527
6.32	4.89
23.47	5.4699
36.07	6.5668
26.17	3.62417
20.86	5.1839
56.59	11.26
13.15	2.83552
6.21	3.2693
23.47	18.72
9.85	4.812
8.98	10.7419
8.18	2.478
23.13	3.2106
11.3	4.026
10.31	3.224
9.84	308
12.1	3.086
16.35	8.481
48.87	9.8004
6.21	14.0554
20.12	4.744
8.58	4.254
8.15	2.56999
16.89	3.93
12.4	6.3276
22.16	8.0815
7.14	3.81862
34.82	16.141
9.8	3.941
23.8	5.617
17.12	3.637
7.82	4.6568
10.3	3.1177
13.09	3.255
1.45	3.065
3	8.572
1.24	6.8039
8.56	2.4
7.47	3.01555
11.02	3.079
9.85	9.4999
97.01	21.2
6.64	11.009
17.36	148.6
3.07	3.49
3.41	2.69
19.3	18.64
12.2	6.183
12.09	8.164
6.64	2.9887
26.95	13.056
5.53	3.671
24.59	19.651
33.83	6.953
6.21	16.788
5.58	5.3016
10.31	5.574
18.38	3.67
24.55	8.46
44.67	18.16
10.74	2.835
14.89	7.461
5.26	7.5209
5.63	7.24612
1.92	5.22
8.18	5.78
35.51	17.48
13.89	9.453
10.73	7.004
25.02	8.22
13.88	3.311
11.3	6.13
5.66	5.487
16.71	5.9929
7.82	5.4429
4.63	3.1183
50.43	11.2692
12.4	9.028
11.3	42.532
7.23	3.4158
7.82	4.4994
7.82	5.41
6.96	3.6898
4.19	3.677
271.37	5.918
1.05	14.9
13.59	4.233
20.21	18.165
8.97	9.732
5.16	2.5328
7.82	6.47
5.38	2.6717
19.39	4.547
12.29	11.028
12.54	6.1124
2.78	19.797
22.81	9.249
20.21	6.9297
5.72	3.34474
24.54	6.563
27.47	5.51
8.82	2.9064
6.51	4.354
7.77	2.5678
11.05	4.114
7.99	11.9759
29.21	14.956
6.09	6.131
20.56	5.872
46.79	5.978
8.61	5.6228
11.3	4.06
12.39	5.7186
4.94	4.88
20.2	6.1065
11.03	14.07
30.61	3.8662
8.18	4.92818
46.3	4.7541
9.85	2.82112
8.97	12.857
16.36	9.47
25.26	4.987
14.95	3.975
29.53	4.9267
25.33	4.344
44.53	32.1
44.21	4.992
26.39	5.67
7.03	7.442
7.13	3.04866
23.34	3.81
71.65	8.18
13	11.26
3.95	8.183
8.98	6.2891
8.57	4.054
8.98	9.16
20.12	5.121
28.31	6.414
14.89	3.1529
25.71	7.75
35.12	10.82
21.06	21.64
21.29	6.722
15.55	8.9
23.52	10.0253
38.86	5.097
35.12	3.921
18.43	32.03
8.57	3
20.21	3.029
30.59	4.4835
7.82	4.7889
22.41	10.848
81.84	20.05
17.1	6.1548
42.03	16.875
7.47	11.237
24.3	15.085
13.26	3.294
5.93	4.594
5.93	3.17767
22.16	4.934
6.81	139.79
21.4	14.715
24.04	5.811
7.82	3.227
10.8	3.6197
11.05	3.613
2.95	3.8492
20.44	6.878
91.83	7.24
9.41	3.01
17.87	7.42
9.28	25.885
6.81	3.095
44.17	14.733
8.34	4.4518
4.46	4.0839
55.61	6.79
12.07	3.8084
8.97	5.9463
6.64	4.144
5.93	6.0792
6.21	3.651
20.44	9.39
31.31	10.0819
6.96	6.1025
9.55	4.75
9.84	35.68
24.3	9.7785
27.9	4.9355
4.23	2.81258
4.39	3.63599
28.94	7.238
6.96	15.59
26.64	8.2426
7.14	4.9433
6.5	4.2666
36.78	7.71
52.69	11.77
46.44	22.006
35.12	12.41
7.82	4.7939
9.62	5.566
8.58	9.366
7.47	3.5641
17.47	2.762
7.99	5.5228
19.3	2.9392
26.36	6.132
97.69	8.48
17.52	10.123
6.51	3.8811
18.71	5.315
6.81	5.2564
18.92	3.127
3.29	8.994
4.98	2.44967
57.9	13
10.31	4.507
13.98	3.461
20.51	7.306
8.73	9.81
110.81	10.145
7.01	2.73325
3.66	10.4595
15.22	49.5
10.37	5.6353
8.37	2.66
4.9	6.049
7.14	16.71
56.13	14
87.67	8.96
5.17	2.6009
6.51	3.4233
6.96	5.71076
111.01	10.212
12.4	37.38
20.65	13.11
9.4	4.68138
8.26	8.7923
48.98	4.781
14.22	6.2945
25.22	6.8191
13.98	2.936
9.18	9.061
10.8	6.06
13.58	29.494
5.41	4.0637
10.64	4.42
9.4	4.15554
10.72	8.3025
33.54	4.625
15.89	4.08033
17.45	10.881
4.03	10.33
25.65	4.826
6.81	11.218
8.19	2.7376
42.03	9.61
18.91	11.844
10.3	3.69
15.11	11.605
6.21	24.544
20.21	7.4525
16.79	13.798
7.14	3.68629
4.67	3.4468
5.93	2.76
13.88	6.23
5.56	5.18
22.52	8.3711
2.82	5.2
1.39	149.4
2.2	5.7059
42.23	6.327
7.47	5.0369
29.21	6.26
5.62	4.043
3.49	2.3581
9.17	14.31
9.84	2.97794
4.71	3.3
4.71	2.7113
7.63	8.31
30.59	6.412
5.28	6.483
22.16	7.478
5.41	3.16
7.13	7.54
2.18	3.021
5.13	3.604
26.64	3.811
8.18	4.8595
32.03	2.343
6.09	2.3717
9.4	6.536
6.5	66.13
13.73	5.445
6.21	4.552717
11.03	3.5467
6.81	5.3379
7	10.757
13.61	6.8782
3.74	4.047
5.75	8.0969
7.47	6.7295
13.48	4.307
8.77	3.919
4.19	4.8
2.2	75
4.78	2.5041
26.94	9.36
7.47	5.4616
18.24	8.614
15.94	4.8065
7.82	5.462
1.99	2.206
5.93	7.584
5.93	4.907
10.06	2.6941
7.63	3.257
5.44	3.098
10.79	4.2261
2.59	4.9951
14.51	7.275
9.17	6.819
11.31	7.791
11.11	2.578
32.33	5.666
7.13	2.574
32.87	14.43
17.52	3.278
13.98	3.44
17.68	7.801
8.37	59.8
111.07	7.73
6.81	8.111
9.17	3.8565
7.14	5.3193
4.62	6.79
6.81	6.112
12.09	7.181
27.14	3.959
11.3	6.2279
5.41	6.784
34.16	4.307
7.82	2.9807
10.79	6.221
2.9	5.79
15.33	3.5277
10.3	5.442
2.1	2.53001
38.51	6.725
7.47	6.5431
23.21	6.321
7.82	4.06
8.57	2.72
11.31	8.361
8.57	3.33541
8.98	3.2641
35.18	14.491
8.19	2.6064
6.18	2.4141
1.54	2.7053
6.51	2.6879
11.83	11.28
9.4	4.184
19.28	3.5973
24.77	6.626
45.12	11.478
9.4	14.387
4.3	3.235
79.59	6.553
14.89	9.341
7.14	5.567
14.2	3.974
19.44	8.323
7.89	3.124
6.36	2.80483
2.46	37.846
0.39	9.0046
8.98	3.884
25.97	5.376
6.81	6.9804
15.22	2.848
6.64	3.84
17.91	4.034
15.6	2.97
48.48	12.877
3.11	2.2319
5.88	4.52
6.51	4.0301
2.59	199
2.05	2.3812
4.19	2.4289
4.03	3.3398
8.53	2.7709
13.26	3.9915
7.13	2.4782
4.62	5.27
6.29	84.2
11.27	3.564
19.52	4.009
47.25	11.892
25.44	3.841
1.04	4.42601
25.44	4.73
6.2	3.4077
20.4	9.418
6.85	3.098
7.82	6.6322
7.82	3.39423
4.18	5.2
7.47	2.7712
15.26	3.986
29.49	5.552
10.53	8.51
7.82	3.548
7.14	3.0789
16.24	3.4
6.65	6.203
7.82	2.5877
7.74	3.5746
6.09	2.942
68.23	13.467
32.78	9.764
2.49	7.475
102.46	8.846
21.4	4.831
4.82	7.36
5.85	4.03632
7.46	4.9123
24.3	5.832
5.66	38.143
5.31	4.628
10.39	3.297
55.67	29.2
7.82	4.5179
7.46	3.2569
7.13	4.4972
17.08	4.4021
2.45	176
8.8	3.0179
3.92	3.5595
2.2	3.538
29.63	17.3849
6.81	2.2663
9.33	3.0661
8.47	3.8732
25.73	9.137
12.09	2.739
7.17	4.8821
7.46	5.7279
24.14	11.2
12.12	4.196
13.35	4.0584
7.56	6.1501
6.21	5.494
14.54	3.181
7.82	4.4185
12.97	26.592
5.19	3.5943
70.08	9.908
26.14	16.284
11.03	3.8377
5.41	7.413
20.89	3.6054
6.81	4.50474
6.81	6.4709
6.06	2.80956
10.06	2.829
4.71	2.6958
12.97	3.1758
5.07	2.7883
13.58	14.914
12.39	6.864
10.53	9.3085
5.31	3.2038
5.6	4.33309
92.85	12.58
8.2	5.815
15.33	26.606
17	5.2068
13.88	4.763
19.29	6.6687
11.31	6.58
24.3	6.006
24.16	7.703
24.41	4.779
3.85	2.8847
15.26	5.83
12.66	4.1814
2.03	7.7886
9.17	3.025
7.14	4.969
7.46	3.9683
8.57	13.944
6.51	7.356
6.06	7.56
6.59	2.954
14.22	2.63989
3.44	2.5306
81.23	12.275
9.4	4.164
28.59	6.249
7.87	5.199
66.92	8.8129
5.07	6.21
26.21	4.0094
5.16	5.057
3.85	5.483
3.82	3.625
1.3	4.095
11.05	3.2401
8.57	3.577
5.54	2.9227
4.39	4.085
16.73	13.69
58.29	12.372
5.93	64.083
8.57	3.8978
24.3	3.73
46.3	18.995
48.48	12.873
87.52	14.25
86.99	18.192
10.3	2.7232
11.63	7.846
10.06	19.36
10.31	8.616
5.93	3.636
28.48	8.869
2.03	3.289
14.54	4.142
24.3	7.8656
4.3	3.687
31.23	5.243
6.21	2.90192
10.3	3.123
53.16	22.731
5.93	2.6798
5.31	118
2.84	14.218
8.38	12.056
2.84	2.892
27.96	4.73
3.54	2.707
4.11	3.4566
14.22	10.898
5.16	4.4243
50.77	24.937
5.67	8.417
10.53	9.4752
20.51	3.775
7.34	17.204
6.91	7.222
10.21	2.82708
13.72	13.0881
5.17	8.769
5.92	2.839
10.06	36.137
7.4	3.6395
59.54	14.768
10.06	3.902
25.12	6.6645
11.31	3.257
8.57	3.803
2.87	2.7063
91.91	5.958
165.03	9.98
8.76	3.258
7.13	480
5.56	2.798
14.54	3.81
6.81	89.3
12.09	4.32
78.02	28.72
5.93	5.343
5.67	2.798
9.61	4.02361
5.41	8.71997
3.13	5.803
13.98	3.8022
4.54	12.5495
26.64	5.41
7.13	6.2346
3.85	12.5109
7.46	16.841
7.7	3.449
3.79	2.5488
2.95	5.81
4.87	50.32
7.47	2.9546
7.47	3.2562
6.68	3.6242
44.22	5.78
3.2	2.9946
4.33	3.6196
27.9	6.148
11.89	14.1479
11.43	5.625
2.06	2.855
11.58	5.23
5.79	8.416
5.41	4.2554
8.97	14.971
31.48	7.001
10.53	4.6629
4.14	14.58
3.56	5.0522
6.51	5.4
7.47	2.9226
6.06	3.62
35.86	6.79
0.55	5.3375
11.63	9.713
8.82	5.415
1.18	5.307
4.71	5.793
4.93	4.8341
10.09	6.144
1.65	4.834
5.17	9.5
5.66	3.8883
4.14	3.1846
3.11	10.4
7.47	8.898
8.76	4.8345
4.78	3.658
5.67	4.0176
0.48	2.706
6.68	12.163
8.57	4.051
2.96	4.9543
26.64	6.303
3.51	2.89
27.96	8.733
10.06	367.5
16.29	7.1296
7.82	7.553
9.84	5.551
6.21	7.0584
5.93	10.59
3.85	3.7824
11.03	2.65
13.35	5.4002
3.51	3.7879
10.53	2.99705
5.96	9.7212
8.18	6.9214
3.32	5.392
11.03	3.262
8.37	3.0302
17.8	5.76
3.41	5.7566
3.3	2.573
4.36	4.27333
11.03	5.897
6.2	2.74542
1.44	4.712
7.13	5.853
6.81	2.85979
3.67	2.372
6.21	4.0863
17	16.476
6.21	6.964
5.93	10.639
3.51	6.68
6.5	2.6529
2.97	6.54
2.25	3.5
4.16	9.403
6.5	2.75796
7.42	78.85
4.71	15.515
0.54	3.5558
4.59	2.8958
12.75	12.38
14.14	7.04
8.19	8.02
5.67	2.70932
4.03	30.84
4.94	5.25
1.71	4.323
19.3	4.039
5.12	9.1122
9.6	4.171
27.9	5.11
4.62	2.895
4.84	3.6203
4.62	3.6873
6.65	14.55
7.63	3.485
6.5	6.819
10.13	3.14
7.99	3.149
16.81	7.0073
7.13	8.383
7.47	6.377
8.82	7.929
1.99	2.50129
7.99	4.201
32.45	8.07
0.53	6.026
4.03	3.4785
4.5	9.879
7.99	6.37
3.35	8.648
5.67	2.5158
9.4	2.8235
0.766	2.5568
3.26	2.3247
26.75	10.5011
19.3	4.4696
1.76	5.8711
20.21	4.08
4.71	6.828
6.21	7.364
26.73	4.58
5.41	3.61588
4.5	6.403
7.82	7.367
4.22	4.487
4.39	4.1745
10.3	5.755
4.93	5.862
14.54	2.7418
4.8	3.6336
12.09	2.423
7.82	4.025
3.41	2.671
0.77	2.5057
3.85	6.5937
4.42	2.8162
5.54	8.4531
7.63	4.16845
1.16	2.679
7.82	8.845
10.06	5.0723
5.54	2.43995
10.53	3.812
10.13	9.022
7.46	8.2223
4.95	3.042
8.82	2.6747
7.63	3.46
9.19	8.8712
5.93	4.0659
1.21	4.2096
4.11	3.7547
8.19	4.5842
5.74	49.12
1.75	7.633
30.59	3.92
1.3	2.5999
15.98	4.14
5.66	3.96769
5.41	9.701
4.71	5.65
4.03	3.554
12.69	6.539
8.97	30.58
4.62	18.31
11.55	2.557
68.97	22.77
4.1	5.916
12.39	27.8182
4.19	2.6474
6.21	25.94
7.13	7.23
3.85	31.83
7.47	3.16001
0.984	2.389
6.21	75.3
2.53	4.398
1.83	2.741
20.98	5.3897
3.62	3.471
2.4	7.457
2.66	372
14.97	5.282
4.2	3.61692
3.33	5.86
11.55	7.28
1.3	7.111
10.53	13.014
7.96	7.8615
5.28	2.911
9.17	8.353
5.93	3.395
4.11	6.37
4.34	5.2745
4.3	6.0677
6.87	3.04303
7.13	2.89111
10.06	2.7368
6.69	4.435
12.09	36.929
80.83	8.9351
2.02	8.7573
2.64	5.37
3.26	4.626
17.6	6.069
4.93	2.3052
7.46	80.5
5.17	5.6951
2.6	2.864
8.76	2.9827
4.84	3.405
3.2	4.217
6.81	2.8156
10.61	14.75
4.3	3.0852
5.67	2.9183
13.29	3.281
2.81	2.2856
6.21	2.9669
6.1	4.085
1.01	3.045
4.84	2.9257
4.3	3.5257
12.75	5.2963
3.07	5.7402
12.41	6.566
1.18	7.319
4.94	5.5348
23.21	3.35
8.01	5.3712
3.74	3.3484
0.28	19
8.85	15.357
11.63	7.88202
4.71	5.508
5.41	9.876
5.66	5.3283
3.4	4.01838
6.5	2.541
5.23	7.33
3.92	3.9638
21.16	6.749
1.67	6.517
2.86	8.4958
5.46	4.7512
4.11	27.12
4.71	2.789
6.56	6.362
1.46	38.6
2.97	6.511
10.79	2.925
0.61	73
53.16	17.367
7.46	295
5.93	8.81
4.5	3.68578
2.66	9.123
7.82	32.911
4.5	3.5483
4.71	16.6062
10.24	9.4071
6.06	2.9527
6.5	6.32068
7.82	10
4.36	2.675
29.21	6.21
4.19	9.036
1.71	3.4848
4.19	2.7894
2.01	3.891
7.28	14.8212
9.17	4.3337
3.32	2.985
7.78	3.8123
4.71	5.9371
6.34	6.4366
8.01	6.587
5.79	11.847
5.86	3.96
0.73	33.644
4.1	8.2987
11.05	4.4475
4.11	2.749
10.3	4.9991
4.5	5.2399
5.67	3.2437
4.25	3.5856
7.82	13.584
4.3	7.18
18.43	3.9867
10.53	3.639
7.13	5.614
9.4	4.9703
10.13	11.131
12.66	3.652
9.19	3.146
5.04	12.9134
10.13	3.27915
14.64	3.41
3.74	2.5294
5.16	4.5611
4.3	2.4224
5.16	2.658
4.46	2.5835
3.92	6.3632
4.71	10.9
4.71	2.52735
40.33	6.9903
4.42	114
5.66	3.588
3.04	3.0586
2.77	2.9597
2.66	3.571
12.09	5.897
3.59	6.4842
9.17	3.1811
8.36	6.56
5.41	7.5391
6.21	14.666
3.83	2.2083
3.67	5.3147
8.76	5.345
1.87	9.345
10.56	3.2266
9.63	15.781
12.69	6.2615
8.18	9.4161
4.71	3.375
3.11	3.243
3.35	3.1285
1.4	16.495
48.48	12.672
4.3	5.788
1.25	5.9902
3.42	9.17
5.93	3.675
3.04	75.2
22.11	5.895
7.13	4.235
9.19	7.2998
9.61	8.284
9.84	2.91
1.11	4.2534
7.13	5.18
3.05	5.777
3.54	3.439
5.07	114
9.6	16.259
8.76	4.5911
0.91	6.714
5.16	2.6259
3.11	5.47
1.68	59.3
12.9	3.45
6.21	3.3162
600	6.3436
4.79	10.8379
2.66	6.508
0.64	6.826
5.53	11.8905
4.71	3.849
5.53	2.699
37.08	12.84
5.31	4.3239
7.46	7.55
8.76	7.598
6.2	3.6644
4.08	22.49
8.76	4.866
10.08	12.129
10.21	16.29
8.27	5.696
0.746	6.334
6.65	40.424
6.81	11.8785
1.3	3.782
2.71	3.075
5.93	4.3819
1.96	6.981
1.79	2.5325
6.96	16.22
5.53	3.902
6.81	2.721
3.9	6.8949
3.05	5.485
5.93	5.492
5.16	8.586
5.79	2.5768
11.58	3.986
5.98	8.244
8.05	3.7824
9.17	3.318
3.51	6.004
2.11	31.17
2.2	6.1709
3.92	41.18
0.35	12.132
3.21	4.919
3.42	6.236
3.05	4.9169
6.21	4.19
10.71	4.2005
13.35	13.653
6.81	2.68679
5.98	5.3
8.57	8.066
4.3	2.876
3.67	10.324
5.17	4.56
7.13	6.497
16.81	6.4752
8.18	3.288
5.16	4.658
5.28	4.993
5.41	6.8429
1.25	2.1216
4.82	2.58247
3.2	3.948
3.85	9.81
33.54	15.035
5.41	4.5096
5.16	2.775
64.79	15.382
3.99	2.5857
2.92	5.4737
8.05	7.272
5.93	2.5857
4.71	3.367
3.32	2.62428
4.03	5.353
5.97	5.103
19.3	14.86
4.71	4.1678
7.28	6.001
1.88	5.807
3.35	27.95
3.23	3.0171
77.19	8.335
6.06	3.985
2.32	3.7091
3.67	2.8509
2.59	5.5596
4.93	5.173
11.63	4.31
0.41	3.697
17.6	8.827
3.92	4.4099
6.66	5.3325
3.26	2.5946
63.36	19.633
16.05	7.4947
4.93	6.382
3.08	3.6586
1.19	2.6236
1.39	3.259
7.13	5.74543
1.98	5.6121
3.11	3.844
8.05	4.26
2.41	600
0.782	2.6556
7.34	3.762
61.04	18.854
0.357	216
2.25	5.95
4.82	2.7737
3.33	3.44
2.32	5.44
1.84	4.9567
7.28	6.283
4.71	3.152
4.93	7.7712
3.67	3.902
4.71	8.392
16.05	6.51
3.35	6.211
2.47	4.907
7.99	5.872
2.25	4.7178
2.5	5.417
10.13	2.6865
14.64	3.884
2.21	5.168
5.41	4.862
4.93	2.779
8.97	7.98
265.17	8.329
3.05	4.59
2.59	13.829
6.06	2.5231
3.67	3.48608
3.2	4.994
1.03	3.957
4.39	7.01
4.39	47.134
2.59	6.767
4.71	3.9976
4.6	9.89
3.67	7.663
1.63	3.124
2.06	3.70834
1.42	9.58
3.16	5.19
0.086	0.2029
161.27	9.14
3.26	37.57
2.15	5.8764
7.13	8.0813
3.67	3.067
6.06	3.44805
9.24	2.885
2.47	5.1371
4.02	5.8288
0.8	2.2593
0.86	2.4924
3.57	2.375
1.24	2.4621
5.02	12.962
1.3	2.765
2.79	5.398
4.71	7.105
4.39	5.0366
1.63	2.409
4.5	3.324
1.88	3.273
2.02	7.389
0.85	13.894
2.54	4.3292
2.06	5.7394
9.24	3.733
1.49	7.471
4.1	6.189
2.66	392
2.95	3.1664
3.35	3.89
3.49	3.613
3.85	40.01
2.92	2.8802
2.92	2.7631
3.83	3.3167
3.65	5.932
2.59	4.8412
1.77	2.6962
6.39	9.0583
0.39	2.5141
1.19	7.68
0.681	6.51
1.96	3.0996
4.03	5.3966
15.33	6.806
1.49	2.6906
2.43	4.166
0.75	2.4004
2.15	40.553
4.19	5.014
4.71	2.6821
185.17	5.8
1.18	5.872
2.25	2.5688
1.71	520
1.6	7.363
0.625	5.017
0.78	2.514
6.21	2.833
1.56	3.1643
1.68	12.906
1.79	6.35
3.26	5.052
1.55	3.845
8.05	16.54
1.3	5.413
0.21	4.2968
10.56	4.682
1.36	9.849
2.06	6.9269
10.61	3.136
2.43	8.48
0.782	4.495
1.88	5.6467
4.19	4.8249
2700	153.2935
1303.09	3.9154
0.897	2.765
0.897	2.3011
1.71	5.4211
3.6	2.3192
5.57	5.5287
1.55	8.6824
0.271	4.4622
120.65	13.7744
5.57	4.963
0.713	12.69
0.681	5.0689
9.67	7.688
1.79	115
1.24	5.652
1.16	49.94
1.03	4.7894
4.42	6.905
1.56	4.6566
1.88	11.5
2.06	4.137
0.713	6.0562
1.49	3.423
1.49	2.554
0.94	4.6063
0.897	4.823
1.88	7.908
2.47	2.7246
1.96	8.292
1.86	3.7538
0.681	16.007
0.41	6.23
0.984	2.642
1.56	6.8939
2.06	60.61
2.47	151.1
1	2.343
1.03	38.69
0.45	3.925
1.3	46.07
1.18	2.795
0.471	5.7516
1.88	5.2962
1.42	3.579
1.9	3.5942
0.392	2.5009
0.86	2.7754
0.984	2.472
5.53	5.7161
1.27	4.908
2.36	5.047
0.713	4.3825
0.247	4.48
2.36	9.24
1.28	51.9
0.45	4.194
1.13	2.672
1.36	6.142
0.81	11.1
1.88	2.4261
3.5	3.293
1.23	8.444
3.57	6.6769
1.24	2.386
0.22	6.98
1.04	2.5193
0.16	8.676
1.37	2.406
0.15	5.227
6.36	35.44
0.03	0.1784
0.478	234
0.11	0.313
4.3	7.283
0.215	10.092
0.16	5.495
0.656	6.2013
0.07	0.1213
0.033	0.0766
0.037	0.0217
0.05	0.2176
0.284	14.96
0.3	4.44
0.04	0.1609
0.086	0.1659
0.215	0.4777
1.3	6.572
0.65	0.4865
7.94	4.8005
0.1	0.261
0.01	0.904
0.08	0.358
1.42	6.195
0.36	19.98
1.37	4.222
0.4	2.851
0.51	9.5708
0.37	8.692
0.179	5.78
0.026	2.352
0.022	0.0504
0.64	6.009
0.94	3.339
0.206	17.157
0.541	3.4882
0.215	2.582
0.13	0.0847
0.034	0.444
0.049	0.68
1.3	2.41
0.047	0.083
0.025	0.10065
0.086	0.2124
0.43	2.5845
0.94	2.603
0.059	0.10169
1.08	2.4162
0.297	5.286
1.57	56.8
0.297	7.418
0.225	6.0555
0.4	3.725
0.021	0.01185
0.004	0.0538528
0.004	0.0269409
0.031	0.19241
0.023	0.364536
0.082	0.0489
0.014	0.1073
0.713	4.789
0.034	0.12367
0.593	4.123
0.566	5.828
0.011	0.1466
0.857	9.41
0.013	0.0068295
0.493	8.828
0.049	0.0193935
0.005	0.0229317
0.054	0.0299522
0.003	0.0085799
0.075	0.0265846
0.041	0.10926
0.149	10.813
0.311	5.567
1.08	3.115
0.681	2.578
0.113	3.942
0.007	0.1937
1.13	10.105
0.009	1.80828
0.041	0.2924
0.016	0.041667
13.6	57.12
80.46	3.3
132.12	7.7818

